A numerical study of the jerky crack growth in elastoplastic materials with localized plasticity

We present a numerical implementation of a model of quasi-static crack growth in linearly elastic-perfectly plastic materials. We assume that the displacement is antiplane, and that the cracks and the plastic slips are localized on a prescribed path. We provide numerical evidence of the fact that the crack growth is intermittent, with jump characteristics that depend on the material properties.

==> data/beta_0020_0_plastic.txt <==
4.380000000000000004e-01 1.768919999999999867e-02 -1.768919999999999867e-02
4.400000000000000022e-01 1.689190000000000136e-02 -1.689190000000000136e-02
4.420000000000000040e-01 1.624630000000000171e-02 -1.624630000000000171e-02
4.440000000000000058e-01 1.565880000000000050e-02 -1.565880000000000050e-02
4.460000000000000075e-01 1.511119999999999998e-02 -1.511119999999999998e-02
4.480000000000000093e-01 1.459419999999999988e-02 -1.459419999999999988e-02
4.500000000000000111e-01 1.410190000000000055e-02 -1.410190000000000055e-02
4.520000000000000129e-01 1.363050000000000025e-02 -1.363050000000000025e-02
4.540000000000000147e-01 1.317699999999999948e-02 -1.317699999999999948e-02
4.560000000000000164e-01 1.273950000000000082e-02 -1.273950000000000082e-02
4.580000000000000182e-01 1.231649999999999932e-02 -1.231649999999999932e-02
4.600000000000000200e-01 1.190669999999999923e-02 -1.190669999999999923e-02
4.620000000000000218e-01 1.150909999999999954e-02 -1.150909999999999954e-02
4.640000000000000235e-01 1.112269999999999925e-02 -1.112269999999999925e-02
4.660000000000000253e-01 1.074690000000000020e-02 -1.074690000000000020e-02
4.680000000000000271e-01 1.038090000000000020e-02 -1.038090000000000020e-02
4.699999999999999734e-01 1.002409999999999933e-02 -1.002409999999999933e-02
4.719999999999999751e-01 9.675970000000000751e-03 -9.675970000000000751e-03
4.739999999999999769e-01 9.336290000000000561e-03 -9.336290000000000561e-03
4.759999999999999787e-01 9.004639999999999520e-03 -9.004639999999999520e-03
4.779999999999999805e-01 8.680800000000000669e-03 -8.680800000000000669e-03
4.799999999999999822e-01 8.364329999999999682e-03 -8.364329999999999682e-03
4.819999999999999840e-01 8.055140000000000564e-03 -8.055140000000000564e-03
4.839999999999999858e-01 7.752760000000000033e-03 -7.752760000000000033e-03
4.859999999999999876e-01 7.457039999999999849e-03 -7.457039999999999849e-03
4.879999999999999893e-01 7.167650000000000236e-03 -7.167650000000000236e-03
4.899999999999999911e-01 6.884679999999999793e-03 -6.884679999999999793e-03
4.919999999999999929e-01 6.607810000000000419e-03 -6.607810000000000419e-03
4.939999999999999947e-01 6.337050000000000322e-03 -6.337050000000000322e-03
4.959999999999999964e-01 6.072110000000000354e-03 -6.072110000000000354e-03
4.979999999999999982e-01 5.813060000000000102e-03 -5.813060000000000102e-03
5.000000000000000000e-01 5.559510000000000146e-03 -5.559510000000000146e-03
5.020000000000000018e-01 5.311630000000000344e-03 -5.311630000000000344e-03
5.040000000000000036e-01 5.069050000000000292e-03 -5.069050000000000292e-03
5.060000000000000053e-01 4.831959999999999728e-03 -4.831959999999999728e-03
5.080000000000000071e-01 4.600120000000000077e-03 -4.600120000000000077e-03
5.100000000000000089e-01 4.373609999999999998e-03 -4.373609999999999998e-03
5.120000000000000107e-01 4.152239999999999751e-03 -4.152239999999999751e-03
5.140000000000000124e-01 3.936109999999999609e-03 -3.936109999999999609e-03
5.160000000000000142e-01 3.724949999999999876e-03 -3.724949999999999876e-03
5.180000000000000160e-01 3.518820000000000194e-03 -3.518820000000000194e-03
5.200000000000000178e-01 3.317640000000000172e-03 -3.317640000000000172e-03
5.220000000000000195e-01 3.121549999999999846e-03 -3.121549999999999846e-03
5.240000000000000213e-01 2.930449999999999808e-03 -2.930449999999999808e-03
5.260000000000000231e-01 2.744400000000000138e-03 -2.744400000000000138e-03
5.280000000000000249e-01 2.563349999999999830e-03 -2.563349999999999830e-03
5.300000000000000266e-01 2.387330000000000008e-03 -2.387330000000000008e-03
5.320000000000000284e-01 2.216230000000000023e-03 -2.216230000000000023e-03
5.340000000000000302e-01 2.050129999999999834e-03 -2.050129999999999834e-03
5.360000000000000320e-01 1.889070000000000072e-03 -1.889070000000000072e-03
5.380000000000000338e-01 1.733179999999999964e-03 -1.733179999999999964e-03
5.400000000000000355e-01 1.582459999999999943e-03 -1.582459999999999943e-03
5.420000000000000373e-01 1.436989999999999969e-03 -1.436989999999999969e-03
5.440000000000000391e-01 1.296849999999999999e-03 -1.296849999999999999e-03
5.460000000000000409e-01 1.162080000000000014e-03 -1.162080000000000014e-03
5.480000000000000426e-01 1.032710000000000052e-03 -1.032710000000000052e-03
5.500000000000000444e-01 9.088539999999999553e-04 -9.088539999999999553e-04
5.520000000000000462e-01 7.907600000000000523e-04 -7.907600000000000523e-04
5.540000000000000480e-01 6.785619999999999586e-04 -6.785619999999999586e-04
5.560000000000000497e-01 5.725100000000000328e-04 -5.725100000000000328e-04
5.580000000000000515e-01 4.727579999999999890e-04 -4.727579999999999890e-04
5.600000000000000533e-01 3.796820000000000013e-04 -3.796820000000000013e-04
5.620000000000000551e-01 2.933990000000000144e-04 -2.933990000000000144e-04
5.639999999999999458e-01 2.143129999999999927e-04 -2.143129999999999927e-04
5.659999999999999476e-01 1.425449999999999981e-04 -1.425449999999999981e-04
5.679999999999999494e-01 7.864839999999999733e-05 -7.864839999999999733e-05
5.699999999999999512e-01 1.079299999999999983e-05 -1.079299999999999983e-05


==> data/beta_0020_0_solution.txt <==
0.000000000000000000e+00 5.425989999999999980e-02 -5.425989999999999980e-02 9.030438230904236363e-02 -9.030438230904236363e-02
2.000000000000000042e-03 5.425930000000000336e-02 -5.425930000000000336e-02 9.026827444597836092e-02 -9.026827444597836092e-02
4.000000000000000083e-03 5.425750000000000017e-02 -5.425750000000000017e-02 9.023190516099091618e-02 -9.023190516099091618e-02
6.000000000000000125e-03 5.425449999999999717e-02 -5.425449999999999717e-02 9.019527170071064970e-02 -9.019527170071064970e-02
8.000000000000000167e-03 5.425030000000000130e-02 -5.425030000000000130e-02 9.015837127442272170e-02 -9.015837127442272170e-02
1.000000000000000021e-02 5.424489999999999867e-02 -5.424489999999999867e-02 9.012120105345940158e-02 -9.012120105345940158e-02
1.200000000000000025e-02 5.423830000000000318e-02 -5.423830000000000318e-02 9.008375817058154877e-02 -9.008375817058154877e-02
1.400000000000000029e-02 5.423050000000000093e-02 -5.423050000000000093e-02 9.004603971934842244e-02 -9.004603971934842244e-02
1.600000000000000033e-02 5.422149999999999886e-02 -5.422149999999999886e-02 9.000804275347616679e-02 -9.000804275347616679e-02
1.799999999999999864e-02 5.421129999999999699e-02 -5.421129999999999699e-02 8.996976428618390365e-02 -8.996976428618390365e-02
2.000000000000000042e-02 5.419999999999999818e-02 -5.419999999999999818e-02 8.993120128952813985e-02 -8.993120128952813985e-02
2.199999999999999872e-02 5.418739999999999668e-02 -5.418739999999999668e-02 8.989235069372436548e-02 -8.989235069372436548e-02
2.400000000000000050e-02 5.417360000000000231e-02 -5.417360000000000231e-02 8.985320938645624533e-02 -8.985320938645624533e-02
2.599999999999999881e-02 5.415860000000000118e-02 -5.415860000000000118e-02 8.981377421217187629e-02 -8.981377421217187629e-02
2.800000000000000058e-02 5.414250000000000312e-02 -5.414250000000000312e-02 8.977404197136669428e-02 -8.977404197136669428e-02
2.999999999999999889e-02 5.412510000000000238e-02 -5.412510000000000238e-02 8.973400941985323898e-02 -8.973400941985323898e-02
3.200000000000000067e-02 5.410650000000000182e-02 -5.410650000000000182e-02 8.969367326801698515e-02 -8.969367326801698515e-02
3.400000000000000244e-02 5.408670000000000144e-02 -5.408670000000000144e-02 8.965303018005828239e-02 -8.965303018005828239e-02
3.599999999999999728e-02 5.406579999999999719e-02 -5.406579999999999719e-02 8.961207677322013954e-02 -8.961207677322013954e-02
3.799999999999999906e-02 5.404359999999999720e-02 -5.404359999999999720e-02 8.957080961700131239e-02 -8.957080961700131239e-02
4.000000000000000083e-02 5.402030000000000026e-02 -5.402030000000000026e-02 8.952922523235461172e-02 -8.952922523235461172e-02
4.200000000000000261e-02 5.399570000000000064e-02 -5.399570000000000064e-02 8.948732009087019545e-02 -8.948732009087019545e-02
4.399999999999999745e-02 5.396990000000000121e-02 -5.396990000000000121e-02 8.944509061394340099e-02 -8.944509061394340099e-02
4.599999999999999922e-02 5.394290000000000196e-02 -5.394290000000000196e-02 8.940253317192661808e-02 -8.940253317192661808e-02
4.800000000000000100e-02 5.391479999999999884e-02 -5.391479999999999884e-02 8.935964408326553532e-02 -8.935964408326553532e-02
5.000000000000000278e-02 5.388539999999999996e-02 -5.388539999999999996e-02 8.931641961361867776e-02 -8.931641961361867776e-02
5.199999999999999761e-02 5.385480000000000128e-02 -5.385480000000000128e-02 8.927285597496041614e-02 -8.927285597496041614e-02
5.399999999999999939e-02 5.382309999999999872e-02 -5.382309999999999872e-02 8.922894932466696183e-02 -8.922894932466696183e-02
5.600000000000000117e-02 5.379010000000000041e-02 -5.379010000000000041e-02 8.918469576458491754e-02 -8.918469576458491754e-02
5.800000000000000294e-02 5.375590000000000229e-02 -5.375590000000000229e-02 8.914009134008227253e-02 -8.914009134008227253e-02
5.999999999999999778e-02 5.372040000000000148e-02 -5.372040000000000148e-02 8.909513203908121792e-02 -8.909513203908121792e-02
6.199999999999999956e-02 5.368379999999999680e-02 -5.368379999999999680e-02 8.904981379107268502e-02 -8.904981379107268502e-02
6.400000000000000133e-02 5.364599999999999924e-02 -5.364599999999999924e-02 8.900413246611199591e-02 -8.900413246611199591e-02
6.600000000000000311e-02 5.360700000000000187e-02 -5.360700000000000187e-02 8.895808387379554316e-02 -8.895808387379554316e-02
6.800000000000000488e-02 5.356679999999999775e-02 -5.356679999999999775e-02 8.891166376221780465e-02 -8.891166376221780465e-02
7.000000000000000666e-02 5.352540000000000076e-02 -5.352540000000000076e-02 8.886486781690861037e-02 -8.886486781690861037e-02
7.199999999999999456e-02 5.348270000000000107e-02 -5.348270000000000107e-02 8.881769165975011981e-02 -8.881769165975011981e-02
7.399999999999999634e-02 5.343889999999999751e-02 -5.343889999999999751e-02 8.877013084787302444e-02 -8.877013084787302444e-02
7.599999999999999811e-02 5.339379999999999821e-02 -5.339379999999999821e-02 8.872218087253186392e-02 -8.872218087253186392e-02
7.799999999999999989e-02 5.334749999999999909e-02 -5.334749999999999909e-02 8.867383715795872090e-02 -8.867383715795872090e-02
8.000000000000000167e-02 5.330000000000000016e-02 -5.330000000000000016e-02 8.862509506019523864e-02 -8.862509506019523864e-02
8.200000000000000344e-02 5.325130000000000141e-02 -5.325130000000000141e-02 8.857594986590207331e-02 -8.857594986590207331e-02
8.400000000000000522e-02 5.320129999999999998e-02 -5.320129999999999998e-02 8.852639679114587823e-02 -8.852639679114587823e-02
8.599999999999999312e-02 5.315020000000000161e-02 -5.315020000000000161e-02 8.847643098016300112e-02 -8.847643098016300112e-02
8.799999999999999489e-02 5.309780000000000055e-02 -5.309780000000000055e-02 8.842604750409960301e-02 -8.842604750409960301e-02
8.999999999999999667e-02 5.304419999999999968e-02 -5.304419999999999968e-02 8.837524135972781025e-02 -8.837524135972781025e-02
9.199999999999999845e-02 5.298930000000000307e-02 -5.298930000000000307e-02 8.832400746813739989e-02 -8.832400746813739989e-02
9.400000000000000022e-02 5.293319999999999970e-02 -5.293319999999999970e-02 8.827234067340238022e-02 -8.827234067340238022e-02
9.600000000000000200e-02 5.287599999999999939e-02 -5.287599999999999939e-02 8.822023574122238310e-02 -8.822023574122238310e-02
9.800000000000000377e-02 5.281750000000000334e-02 -5.281750000000000334e-02 8.816768735753810482e-02 -8.816768735753810482e-02
1.000000000000000056e-01 5.275780000000000053e-02 -5.275780000000000053e-02 8.811469012712036530e-02 -8.811469012712036530e-02
1.019999999999999934e-01 5.269680000000000197e-02 -5.269680000000000197e-02 8.806123857213245254e-02 -8.806123857213245254e-02
1.039999999999999952e-01 5.263459999999999667e-02 -5.263459999999999667e-02 8.800732713066508617e-02 -8.800732713066508617e-02
1.059999999999999970e-01 5.257119999999999849e-02 -5.257119999999999849e-02 8.795295015524365323e-02 -8.795295015524365323e-02
1.079999999999999988e-01 5.250649999999999762e-02 -5.250649999999999762e-02 8.789810191130711936e-02 -8.789810191130711936e-02
1.100000000000000006e-01 5.244069999999999981e-02 -5.244069999999999981e-02 8.784277657565818520e-02 -8.784277657565818520e-02
1.120000000000000023e-01 5.237359999999999932e-02 -5.237359999999999932e-02 8.778696823488420231e-02 -8.778696823488420231e-02
1.140000000000000041e-01 5.230520000000000308e-02 -5.230520000000000308e-02 8.773067088374819633e-02 -8.773067088374819633e-02
1.160000000000000059e-01 5.223570000000000296e-02 -5.223570000000000296e-02 8.767387842354974758e-02 -8.767387842354974758e-02
1.179999999999999938e-01 5.216479999999999728e-02 -5.216479999999999728e-02 8.761658466045492422e-02 -8.761658466045492422e-02
1.199999999999999956e-01 5.209280000000000160e-02 -5.209280000000000160e-02 8.755878330379499030e-02 -8.755878330379499030e-02
1.219999999999999973e-01 5.201950000000000324e-02 -5.201950000000000324e-02 8.750046796433318119e-02 -8.750046796433318119e-02
1.239999999999999991e-01 5.194490000000000218e-02 -5.194490000000000218e-02 8.744163215249928234e-02 -8.744163215249928234e-02
1.260000000000000009e-01 5.186910000000000132e-02 -5.186910000000000132e-02 8.738226927659109577e-02 -8.738226927659109577e-02
1.280000000000000027e-01 5.179210000000000064e-02 -5.179210000000000064e-02 8.732237264094276641e-02 -8.732237264094276641e-02
1.300000000000000044e-01 5.171379999999999727e-02 -5.171379999999999727e-02 8.726193544405895508e-02 -8.726193544405895508e-02
1.320000000000000062e-01 5.163430000000000103e-02 -5.163430000000000103e-02 8.720095077671466410e-02 -8.720095077671466410e-02
1.340000000000000080e-01 5.155350000000000210e-02 -5.155350000000000210e-02 8.713941162002017404e-02 -8.713941162002017404e-02
1.360000000000000098e-01 5.147140000000000049e-02 -5.147140000000000049e-02 8.707731084345038397e-02 -8.707731084345038397e-02
1.380000000000000115e-01 5.138809999999999906e-02 -5.138809999999999906e-02 8.701464120283819437e-02 -8.701464120283819437e-02
1.400000000000000133e-01 5.130350000000000188e-02 -5.130350000000000188e-02 8.695139533833143308e-02 -8.695139533833143308e-02
1.419999999999999873e-01 5.121769999999999795e-02 -5.121769999999999795e-02 8.688756577231274147e-02 -8.688756577231274147e-02
1.439999999999999891e-01 5.113059999999999827e-02 -5.113059999999999827e-02 8.682314490728190726e-02 -8.682314490728190726e-02
1.459999999999999909e-01 5.104229999999999878e-02 -5.104229999999999878e-02 8.675812502370028323e-02 -8.675812502370028323e-02
1.479999999999999927e-01 5.095269999999999661e-02 -5.095269999999999661e-02 8.669249827779673678e-02 -8.669249827779673678e-02
1.499999999999999944e-01 5.086179999999999868e-02 -5.086179999999999868e-02 8.662625669933450567e-02 -8.662625669933450567e-02
1.519999999999999962e-01 5.076959999999999806e-02 -5.076959999999999806e-02 8.655939218933886292e-02 -8.655939218933886292e-02
1.539999999999999980e-01 5.067610000000000170e-02 -5.067610000000000170e-02 8.649189651778471655e-02 -8.649189651778471655e-02
1.559999999999999998e-01 5.058139999999999858e-02 -5.058139999999999858e-02 8.642376132124410248e-02 -8.642376132124410248e-02
1.580000000000000016e-01 5.048539999999999972e-02 -5.048539999999999972e-02 8.635497810049283518e-02 -8.635497810049283518e-02
1.600000000000000033e-01 5.038820000000000104e-02 -5.038820000000000104e-02 8.628553821807610769e-02 -8.628553821807610769e-02
1.620000000000000051e-01 5.028959999999999680e-02 -5.028959999999999680e-02 8.621543289583265268e-02 -8.621543289583265268e-02
1.640000000000000069e-01 5.018969999999999682e-02 -5.018969999999999682e-02 8.614465321237703421e-02 -8.614465321237703421e-02
1.660000000000000087e-01 5.008859999999999701e-02 -5.008859999999999701e-02 8.607319010053982034e-02 -8.607319010053982034e-02
1.680000000000000104e-01 4.998609999999999859e-02 -4.998609999999999859e-02 8.600103434476516484e-02 -8.600103434476516484e-02
1.700000000000000122e-01 4.988229999999999748e-02 -4.988229999999999748e-02 8.592817657846595070e-02 -8.592817657846595070e-02
1.719999999999999862e-01 4.977720000000000061e-02 -4.977720000000000061e-02 8.585460728133556541e-02 -8.585460728133556541e-02
1.739999999999999880e-01 4.967080000000000106e-02 -4.967080000000000106e-02 8.578031677661696053e-02 -8.578031677661696053e-02
1.759999999999999898e-01 4.956320000000000170e-02 -4.956320000000000170e-02 8.570529522832803782e-02 -8.570529522832803782e-02
1.779999999999999916e-01 4.945419999999999677e-02 -4.945419999999999677e-02 8.562953263844377827e-02 -8.562953263844377827e-02
1.799999999999999933e-01 4.934390000000000304e-02 -4.934390000000000304e-02 8.555301884403472557e-02 -8.555301884403472557e-02
1.819999999999999951e-01 4.923219999999999680e-02 -4.923219999999999680e-02 8.547574351436219853e-02 -8.547574351436219853e-02
1.839999999999999969e-01 4.911929999999999769e-02 -4.911929999999999769e-02 8.539769614792969143e-02 -8.539769614792969143e-02
1.859999999999999987e-01 4.900489999999999707e-02 -4.900489999999999707e-02 8.531886606949108665e-02 -8.531886606949108665e-02
1.880000000000000004e-01 4.888929999999999665e-02 -4.888929999999999665e-02 8.523924242701558240e-02 -8.523924242701558240e-02
1.900000000000000022e-01 4.877240000000000048e-02 -4.877240000000000048e-02 8.515881418860957175e-02 -8.515881418860957175e-02
1.920000000000000040e-01 4.865409999999999874e-02 -4.865409999999999874e-02 8.507757013939587498e-02 -8.507757013939587498e-02
1.940000000000000058e-01 4.853450000000000125e-02 -4.853450000000000125e-02 8.499549887835065876e-02 -8.499549887835065876e-02
1.960000000000000075e-01 4.841349999999999820e-02 -4.841349999999999820e-02 8.491258881509831935e-02 -8.491258881509831935e-02
1.980000000000000093e-01 4.829119999999999940e-02 -4.829119999999999940e-02 8.482882816666537096e-02 -8.482882816666537096e-02
2.000000000000000111e-01 4.816750000000000198e-02 -4.816750000000000198e-02 8.474420495419353327e-02 -8.474420495419353327e-02
2.020000000000000129e-01 4.804250000000000187e-02 -4.804250000000000187e-02 8.465870699961283719e-02 -8.465870699961283719e-02
2.039999999999999869e-01 4.791610000000000313e-02 -4.791610000000000313e-02 8.457232192227606693e-02 -8.457232192227606693e-02
2.059999999999999887e-01 4.778829999999999883e-02 -4.778829999999999883e-02 8.448503713555494121e-02 -8.448503713555494121e-02
2.079999999999999905e-01 4.765919999999999879e-02 -4.765919999999999879e-02 8.439683984339950429e-02 -8.439683984339950429e-02
2.099999999999999922e-01 4.752870000000000011e-02 -4.752870000000000011e-02 8.430771703686211482e-02 -8.430771703686211482e-02
2.119999999999999940e-01 4.739680000000000282e-02 -4.739680000000000282e-02 8.421765549058701783e-02 -8.421765549058701783e-02
2.139999999999999958e-01 4.726339999999999708e-02 -4.726339999999999708e-02 8.412664175926759524e-02 -8.412664175926759524e-02
2.159999999999999976e-01 4.712870000000000253e-02 -4.712870000000000253e-02 8.403466217407258576e-02 -8.403466217407258576e-02
2.179999999999999993e-01 4.699260000000000242e-02 -4.699260000000000242e-02 8.394170283904361929e-02 -8.394170283904361929e-02
2.200000000000000011e-01 4.685509999999999675e-02 -4.685509999999999675e-02 8.384774962746577298e-02 -8.384774962746577298e-02
2.220000000000000029e-01 4.671619999999999939e-02 -4.671619999999999939e-02 8.375278817821388277e-02 -8.375278817821388277e-02
2.240000000000000047e-01 4.657590000000000341e-02 -4.657590000000000341e-02 8.365680389207680312e-02 -8.365680389207680312e-02
2.260000000000000064e-01 4.643420000000000186e-02 -4.643420000000000186e-02 8.355978192806268190e-02 -8.355978192806268190e-02
2.280000000000000082e-01 4.629099999999999882e-02 -4.629099999999999882e-02 8.346170719968806773e-02 -8.346170719968806773e-02
2.300000000000000100e-01 4.614639999999999714e-02 -4.614639999999999714e-02 8.336256437125422192e-02 -8.336256437125422192e-02
2.320000000000000118e-01 4.600030000000000091e-02 -4.600030000000000091e-02 8.326233785411429889e-02 -8.326233785411429889e-02
2.340000000000000135e-01 4.585270000000000318e-02 -4.585270000000000318e-02 8.316101180293494766e-02 -8.316101180293494766e-02
2.359999999999999876e-01 4.570380000000000276e-02 -4.570380000000000276e-02 8.305857011195696971e-02 -8.305857011195696971e-02
2.379999999999999893e-01 4.555329999999999796e-02 -4.555329999999999796e-02 8.295499641125901602e-02 -8.295499641125901602e-02
2.399999999999999911e-01 4.540140000000000148e-02 -4.540140000000000148e-02 8.285027406302969410e-02 -8.285027406302969410e-02
2.419999999999999929e-01 4.524809999999999943e-02 -4.524809999999999943e-02 8.274438615785291440e-02 -8.274438615785291440e-02
2.439999999999999947e-01 4.509309999999999707e-02 -4.509309999999999707e-02 8.263731551101226314e-02 -8.263731551101226314e-02
2.459999999999999964e-01 4.493679999999999897e-02 -4.493679999999999897e-02 8.252904465882056340e-02 -8.252904465882056340e-02
2.479999999999999982e-01 4.477880000000000055e-02 -4.477880000000000055e-02 8.241955585498079995e-02 -8.241955585498079995e-02
2.500000000000000000e-01 4.461939999999999656e-02 -4.461939999999999656e-02 8.230883106698574925e-02 -8.230883106698574925e-02
2.520000000000000018e-01 4.445849999999999802e-02 -4.445849999999999802e-02 8.219685197256333675e-02 -8.219685197256333675e-02
2.540000000000000036e-01 4.429600000000000204e-02 -4.429600000000000204e-02 8.208359995617607596e-02 -8.208359995617607596e-02
2.560000000000000053e-01 4.413199999999999762e-02 -4.413199999999999762e-02 8.196905610558276323e-02 -8.196905610558276323e-02
2.580000000000000071e-01 4.396640000000000270e-02 -4.396640000000000270e-02 8.185320120847190684e-02 -8.185320120847190684e-02
2.600000000000000089e-01 4.379920000000000341e-02 -4.379920000000000341e-02 8.173601574917603585e-02 -8.173601574917603585e-02
2.620000000000000107e-01 4.363050000000000261e-02 -4.363050000000000261e-02 8.161747990547783826e-02 -8.161747990547783826e-02
2.640000000000000124e-01 4.346019999999999744e-02 -4.346019999999999744e-02 8.149757354551874500e-02 -8.149757354551874500e-02
2.660000000000000142e-01 4.328830000000000178e-02 -4.328830000000000178e-02 8.137627622482181133e-02 -8.137627622482181133e-02
2.680000000000000160e-01 4.311480000000000173e-02 -4.311480000000000173e-02 8.125356718344128870e-02 -8.125356718344128870e-02
2.700000000000000178e-01 4.293969999999999732e-02 -4.293969999999999732e-02 8.112942534325238986e-02 -8.112942534325238986e-02
2.720000000000000195e-01 4.276289999999999952e-02 -4.276289999999999952e-02 8.100382930539498649e-02 -8.100382930539498649e-02
2.740000000000000213e-01 4.258449999999999736e-02 -4.258449999999999736e-02 8.087675734788640769e-02 -8.087675734788640769e-02
2.760000000000000231e-01 4.240449999999999775e-02 -4.240449999999999775e-02 8.074818742341920152e-02 -8.074818742341920152e-02
2.780000000000000249e-01 4.222270000000000190e-02 -4.222270000000000190e-02 8.061809715736045767e-02 -8.061809715736045767e-02
2.800000000000000266e-01 4.203930000000000167e-02 -4.203930000000000167e-02 8.048646384597074599e-02 -8.048646384597074599e-02
2.819999999999999729e-01 4.185420000000000113e-02 -4.185420000000000113e-02 8.035326445486121183e-02 -8.035326445486121183e-02
2.839999999999999747e-01 4.166740000000000027e-02 -4.166740000000000027e-02 8.021847561770900636e-02 -8.021847561770900636e-02
2.859999999999999765e-01 4.147889999999999910e-02 -4.147889999999999910e-02 8.008207363525185474e-02 -8.008207363525185474e-02
2.879999999999999782e-01 4.128860000000000169e-02 -4.128860000000000169e-02 7.994403447458420242e-02 -7.994403447458420242e-02
2.899999999999999800e-01 4.109659999999999702e-02 -4.109659999999999702e-02 7.980433376877808793e-02 -7.980433376877808793e-02
2.919999999999999818e-01 4.090280000000000304e-02 -4.090280000000000304e-02 7.966294681685365253e-02 -7.966294681685365253e-02
2.939999999999999836e-01 4.070710000000000300e-02 -4.070710000000000300e-02 7.951984858412541879e-02 -7.951984858412541879e-02
2.959999999999999853e-01 4.050970000000000265e-02 -4.050970000000000265e-02 7.937501370295133030e-02 -7.937501370295133030e-02
2.979999999999999871e-01 4.031049999999999911e-02 -4.031049999999999911e-02 7.922841647391387632e-02 -7.922841647391387632e-02
2.999999999999999889e-01 4.010940000000000338e-02 -4.010940000000000338e-02 7.908003086746322186e-02 -7.908003086746322186e-02
3.019999999999999907e-01 3.990649999999999753e-02 -3.990649999999999753e-02 7.892983052605423433e-02 -7.892983052605423433e-02
3.039999999999999925e-01 3.970169999999999949e-02 -3.970169999999999949e-02 7.877778876681106046e-02 -7.877778876681106046e-02
3.059999999999999942e-01 3.949489999999999945e-02 -3.949489999999999945e-02 7.862387858475372582e-02 -7.862387858475372582e-02
3.079999999999999960e-01 3.928620000000000029e-02 -3.928620000000000029e-02 7.846807265662388009e-02 -7.846807265662388009e-02
3.099999999999999978e-01 3.907549999999999912e-02 -3.907549999999999912e-02 7.831034334534772712e-02 -7.831034334534772712e-02
3.119999999999999996e-01 3.886289999999999883e-02 -3.886289999999999883e-02 7.815066270517630198e-02 -7.815066270517630198e-02
3.140000000000000013e-01 3.864829999999999655e-02 -3.864829999999999655e-02 7.798900248754503384e-02 -7.798900248754503384e-02
3.160000000000000031e-01 3.843169999999999920e-02 -3.843169999999999920e-02 7.782533414769596258e-02 -7.782533414769596258e-02
3.180000000000000049e-01 3.821299999999999697e-02 -3.821299999999999697e-02 7.765962885210840605e-02 -7.765962885210840605e-02
3.200000000000000067e-01 3.799229999999999968e-02 -3.799229999999999968e-02 7.749185748678508179e-02 -7.749185748678508179e-02
3.220000000000000084e-01 3.776940000000000158e-02 -3.776940000000000158e-02 7.732199066644307450e-02 -7.732199066644307450e-02
3.240000000000000102e-01 3.754430000000000267e-02 -3.754430000000000267e-02 7.714999874466058061e-02 -7.714999874466058061e-02
3.260000000000000120e-01 3.731709999999999888e-02 -3.731709999999999888e-02 7.697585182503229040e-02 -7.697585182503229040e-02
3.280000000000000138e-01 3.708759999999999835e-02 -3.708759999999999835e-02 7.679951977338826674e-02 -7.679951977338826674e-02
3.300000000000000155e-01 3.685599999999999987e-02 -3.685599999999999987e-02 7.662097223113280287e-02 -7.662097223113280287e-02
3.320000000000000173e-01 3.662209999999999771e-02 -3.662209999999999771e-02 7.644017862976171251e-02 -7.644017862976171251e-02
3.340000000000000191e-01 3.638589999999999880e-02 -3.638589999999999880e-02 7.625710820661800449e-02 -7.625710820661800449e-02
3.360000000000000209e-01 3.614719999999999739e-02 -3.614719999999999739e-02 7.607173002194796141e-02 -7.607173002194796141e-02
3.380000000000000226e-01 3.590619999999999923e-02 -3.590619999999999923e-02 7.588401297732090545e-02 -7.588401297732090545e-02
3.400000000000000244e-01 3.566269999999999857e-02 -3.566269999999999857e-02 7.569392583547751574e-02 -7.569392583547751574e-02
3.420000000000000262e-01 3.541670000000000235e-02 -3.541670000000000235e-02 7.550143724167307502e-02 -7.550143724167307502e-02
3.439999999999999725e-01 3.516819999999999669e-02 -3.516819999999999669e-02 7.530651574658316083e-02 -7.530651574658316083e-02
3.459999999999999742e-01 3.491709999999999953e-02 -3.491709999999999953e-02 7.510912983084040706e-02 -7.510912983084040706e-02
3.479999999999999760e-01 3.466349999999999987e-02 -3.466349999999999987e-02 7.490924793127179404e-02 -7.490924793127179404e-02
3.499999999999999778e-01 3.440719999999999890e-02 -3.440719999999999890e-02 7.470683846890686930e-02 -7.470683846890686930e-02
3.519999999999999796e-01 3.414810000000000068e-02 -3.414810000000000068e-02 7.450186987882716216e-02 -7.450186987882716216e-02
3.539999999999999813e-01 3.388610000000000233e-02 -3.388610000000000233e-02 7.429431064192808243e-02 -7.429431064192808243e-02
3.559999999999999831e-01 3.362129999999999980e-02 -3.362129999999999980e-02 7.408412931866346918e-02 -7.408412931866346918e-02
3.579999999999999849e-01 3.335359999999999714e-02 -3.335359999999999714e-02 7.387129458484315014e-02 -7.387129458484315014e-02
3.599999999999999867e-01 3.308289999999999842e-02 -3.308289999999999842e-02 7.365577526955278953e-02 -7.365577526955278953e-02
3.619999999999999885e-01 3.280919999999999670e-02 -3.280919999999999670e-02 7.343754039526376176e-02 -7.343754039526376176e-02
3.639999999999999902e-01 3.253230000000000011e-02 -3.253230000000000011e-02 7.321655922019926210e-02 -7.321655922019926210e-02
3.659999999999999920e-01 3.225220000000000170e-02 -3.225220000000000170e-02 7.299280128302050585e-02 -7.299280128302050585e-02
3.679999999999999938e-01 3.196870000000000267e-02 -3.196870000000000267e-02 7.276623644989381468e-02 -7.276623644989381468e-02
3.699999999999999956e-01 3.168180000000000301e-02 -3.168180000000000301e-02 7.253683496399612740e-02 -7.253683496399612740e-02
3.719999999999999973e-01 3.139139999999999986e-02 -3.139139999999999986e-02 7.230456749751230927e-02 -7.230456749751230927e-02
3.739999999999999991e-01 3.109730000000000133e-02 -3.109730000000000133e-02 7.206940520617247103e-02 -7.206940520617247103e-02
3.760000000000000009e-01 3.079959999999999989e-02 -3.079959999999999989e-02 7.183131978637234683e-02 -7.183131978637234683e-02
3.780000000000000027e-01 3.049810000000000021e-02 -3.049810000000000021e-02 7.159028353491299346e-02 -7.159028353491299346e-02
3.800000000000000044e-01 3.019259999999999999e-02 -3.019259999999999999e-02 7.134626941138896838e-02 -7.134626941138896838e-02
3.820000000000000062e-01 2.988290000000000043e-02 -2.988290000000000043e-02 7.109925110324567810e-02 -7.109925110324567810e-02
3.840000000000000080e-01 2.956889999999999866e-02 -2.956889999999999866e-02 7.084920309351787349e-02 -7.084920309351787349e-02
3.860000000000000098e-01 2.925049999999999872e-02 -2.925049999999999872e-02 7.059610073125037466e-02 -7.059610073125037466e-02
3.880000000000000115e-01 2.892739999999999895e-02 -2.892739999999999895e-02 7.033992030459156053e-02 -7.033992030459156053e-02
3.900000000000000133e-01 2.859959999999999933e-02 -2.859959999999999933e-02 7.008063911653721056e-02 -7.008063911653721056e-02
3.920000000000000151e-01 2.826690000000000105e-02 -2.826690000000000105e-02 6.981823556328925484e-02 -6.981823556328925484e-02
3.940000000000000169e-01 2.792899999999999897e-02 -2.792899999999999897e-02 6.955268921517886171e-02 -6.955268921517886171e-02
3.960000000000000187e-01 2.758559999999999832e-02 -2.758559999999999832e-02 6.928398090008802690e-02 -6.928398090008802690e-02
3.980000000000000204e-01 2.723640000000000089e-02 -2.723640000000000089e-02 6.901209278928616131e-02 -6.901209278928616131e-02
4.000000000000000222e-01 2.688120000000000093e-02 -2.688120000000000093e-02 6.873700848558042531e-02 -6.873700848558042531e-02
4.020000000000000240e-01 2.651960000000000081e-02 -2.651960000000000081e-02 6.845871311365879508e-02 -6.845871311365879508e-02
4.040000000000000258e-01 2.615119999999999945e-02 -2.615119999999999945e-02 6.817719341248461296e-02 -6.817719341248461296e-02
4.060000000000000275e-01 2.577590000000000089e-02 -2.577590000000000089e-02 6.789243782957908591e-02 -6.789243782957908591e-02
4.079999999999999738e-01 2.539299999999999891e-02 -2.539299999999999891e-02 6.760443661700603346e-02 -6.760443661700603346e-02
4.099999999999999756e-01 2.500209999999999932e-02 -2.500209999999999932e-02 6.731318192884881701e-02 -6.731318192884881701e-02
4.119999999999999774e-01 2.460249999999999937e-02 -2.460249999999999937e-02 6.701866791994491590e-02 -6.701866791994491590e-02
4.139999999999999791e-01 2.419359999999999913e-02 -2.419359999999999913e-02 6.672089084561806660e-02 -6.672089084561806660e-02
4.159999999999999809e-01 2.377430000000000168e-02 -2.377430000000000168e-02 6.641984916212138879e-02 -6.641984916212138879e-02
4.179999999999999827e-01 2.334380000000000135e-02 -2.334380000000000135e-02 6.611554362747849856e-02 -6.611554362747849856e-02
4.199999999999999845e-01 2.290060000000000012e-02 -2.290060000000000012e-02 6.580797740238235327e-02 -6.580797740238235327e-02
4.219999999999999862e-01 2.244389999999999927e-02 -2.244389999999999927e-02 6.549715615078401110e-02 -6.549715615078401110e-02
4.239999999999999880e-01 2.197139999999999857e-02 -2.197139999999999857e-02 6.518308813977695404e-02 -6.518308813977695404e-02
4.259999999999999898e-01 2.148140000000000119e-02 -2.148140000000000119e-02 6.486578433835528401e-02 -6.486578433835528401e-02
4.279999999999999916e-01 2.096970000000000084e-02 -2.096970000000000084e-02 6.454525851459791408e-02 -6.454525851459791408e-02
4.299999999999999933e-01 2.043239999999999987e-02 -2.043239999999999987e-02 6.422152733080598030e-02 -6.422152733080598030e-02
4.319999999999999951e-01 1.986160000000000009e-02 -1.986160000000000009e-02 6.389461043609614976e-02 -6.389461043609614976e-02
4.339999999999999969e-01 1.924439999999999831e-02 -1.924439999999999831e-02 6.356453055593032364e-02 -6.356453055593032364e-02
4.359999999999999987e-01 1.853689999999999852e-02 -1.853689999999999852e-02 6.323131357804177843e-02 -6.323131357804177843e-02
4.380000000000000004e-01 1.768919999999999867e-02 -1.768919999999999867e-02 6.289498863419933083e-02 -6.289498863419933083e-02
4.400000000000000022e-01 1.689190000000000136e-02 -1.689190000000000136e-02 6.255558817723604059e-02 -6.255558817723604059e-02
4.420000000000000040e-01 1.624630000000000171e-02 -1.624630000000000171e-02 6.221314805275617726e-02 -6.221314805275617726e-02
4.440000000000000058e-01 1.565880000000000050e-02 -1.565880000000000050e-02 6.186770756492601664e-02 -6.186770756492601664e-02
4.460000000000000075e-01 1.511119999999999998e-02 -1.511119999999999998e-02 6.151930953574820393e-02 -6.151930953574820393e-02
4.480000000000000093e-01 1.459419999999999988e-02 -1.459419999999999988e-02 6.116800035721984413e-02 -6.116800035721984413e-02
4.500000000000000111e-01 1.410190000000000055e-02 -1.410190000000000055e-02 6.081383003577767177e-02 -6.081383003577767177e-02
4.520000000000000129e-01 1.363050000000000025e-02 -1.363050000000000025e-02 6.045685222844315865e-02 -6.045685222844315865e-02
4.540000000000000147e-01 1.317699999999999948e-02 -1.317699999999999948e-02 6.009712427009464980e-02 -6.009712427009464980e-02
4.560000000000000164e-01 1.273950000000000082e-02 -1.273950000000000082e-02 5.973470719131338674e-02 -5.973470719131338674e-02
4.580000000000000182e-01 1.231649999999999932e-02 -1.231649999999999932e-02 5.936966572627611072e-02 -5.936966572627611072e-02
4.600000000000000200e-01 1.190669999999999923e-02 -1.190669999999999923e-02 5.900206831019849663e-02 -5.900206831019849663e-02
4.620000000000000218e-01 1.150909999999999954e-02 -1.150909999999999954e-02 5.863198706587118697e-02 -5.863198706587118697e-02
4.640000000000000235e-01 1.112269999999999925e-02 -1.112269999999999925e-02 5.825949777887404896e-02 -5.825949777887404896e-02
4.660000000000000253e-01 1.074690000000000020e-02 -1.074690000000000020e-02 5.788467986110371749e-02 -5.788467986110371749e-02
4.680000000000000271e-01 1.038090000000000020e-02 -1.038090000000000020e-02 5.750761630230513677e-02 -5.750761630230513677e-02
4.699999999999999734e-01 1.002409999999999933e-02 -1.002409999999999933e-02 5.712839360935878519e-02 -5.712839360935878519e-02
4.719999999999999751e-01 9.675970000000000751e-03 -9.675970000000000751e-03 5.674710173314162498e-02 -5.674710173314162498e-02
4.739999999999999769e-01 9.336290000000000561e-03 -9.336290000000000561e-03 5.636383398285110813e-02 -5.636383398285110813e-02
4.759999999999999787e-01 9.004639999999999520e-03 -9.004639999999999520e-03 5.597868692775694044e-02 -5.597868692775694044e-02
4.779999999999999805e-01 8.680800000000000669e-03 -8.680800000000000669e-03 5.559176028642479062e-02 -5.559176028642479062e-02
4.799999999999999822e-01 8.364329999999999682e-03 -8.364329999999999682e-03 5.520315680353833632e-02 -5.520315680353833632e-02
4.819999999999999840e-01 8.055140000000000564e-03 -8.055140000000000564e-03 5.481298211453061037e-02 -5.481298211453061037e-02
4.839999999999999858e-01 7.752760000000000033e-03 -7.752760000000000033e-03 5.442134459832184690e-02 -5.442134459832184690e-02
4.859999999999999876e-01 7.457039999999999849e-03 -7.457039999999999849e-03 5.402835521854745804e-02 -5.402835521854745804e-02
4.879999999999999893e-01 7.167650000000000236e-03 -7.167650000000000236e-03 5.363412735374598062e-02 -5.363412735374598062e-02
4.899999999999999911e-01 6.884679999999999793e-03 -6.884679999999999793e-03 5.323877661706180597e-02 -5.323877661706180597e-02
4.919999999999999929e-01 6.607810000000000419e-03 -6.607810000000000419e-03 5.284242066609962096e-02 -5.284242066609962096e-02
4.939999999999999947e-01 6.337050000000000322e-03 -6.337050000000000322e-03 5.244517900364680657e-02 -5.244517900364680657e-02
4.959999999999999964e-01 6.072110000000000354e-03 -6.072110000000000354e-03 5.204717277005445342e-02 -5.204717277005445342e-02
4.979999999999999982e-01 5.813060000000000102e-03 -5.813060000000000102e-03 5.164852452813707695e-02 -5.164852452813707695e-02
5.000000000000000000e-01 5.559510000000000146e-03 -5.559510000000000146e-03 5.124935804151393992e-02 -5.124935804151393992e-02
5.020000000000000018e-01 5.311630000000000344e-03 -5.311630000000000344e-03 5.084979804737110171e-02 -5.084979804737110171e-02
5.040000000000000036e-01 5.069050000000000292e-03 -5.069050000000000292e-03 5.044997002467106750e-02 -5.044997002467106750e-02
5.060000000000000053e-01 4.831959999999999728e-03 -4.831959999999999728e-03 5.004999995887671194e-02 -5.004999995887671194e-02
5.080000000000000071e-01 4.600120000000000077e-03 -4.600120000000000077e-03 4.965001410428648843e-02 -4.965001410428648843e-02
5.100000000000000089e-01 4.373609999999999998e-03 -4.373609999999999998e-03 4.925013874509895362e-02 -4.925013874509895362e-02
5.120000000000000107e-01 4.152239999999999751e-03 -4.152239999999999751e-03 4.885049995633579389e-02 -4.885049995633579389e-02
5.140000000000000124e-01 3.936109999999999609e-03 -3.936109999999999609e-03 4.845122336575401895e-02 -4.845122336575401895e-02
5.160000000000000142e-01 3.724949999999999876e-03 -3.724949999999999876e-03 4.805243391786877954e-02 -4.805243391786877954e-02
5.180000000000000160e-01 3.518820000000000194e-03 -3.518820000000000194e-03 4.765425564119032259e-02 -4.765425564119032259e-02
5.200000000000000178e-01 3.317640000000000172e-03 -3.317640000000000172e-03 4.725681141974991117e-02 -4.725681141974991117e-02
5.220000000000000195e-01 3.121549999999999846e-03 -3.121549999999999846e-03 4.686022276995256697e-02 -4.686022276995256697e-02
5.240000000000000213e-01 2.930449999999999808e-03 -2.930449999999999808e-03 4.646460962374832082e-02 -4.646460962374832082e-02
5.260000000000000231e-01 2.744400000000000138e-03 -2.744400000000000138e-03 4.607009011905972146e-02 -4.607009011905972146e-02
5.280000000000000249e-01 2.563349999999999830e-03 -2.563349999999999830e-03 4.567678039834191517e-02 -4.567678039834191517e-02
5.300000000000000266e-01 2.387330000000000008e-03 -2.387330000000000008e-03 4.528479441608398298e-02 -4.528479441608398298e-02
5.320000000000000284e-01 2.216230000000000023e-03 -2.216230000000000023e-03 4.489424375598669720e-02 -4.489424375598669720e-02
5.340000000000000302e-01 2.050129999999999834e-03 -2.050129999999999834e-03 4.450523745847390078e-02 -4.450523745847390078e-02
5.360000000000000320e-01 1.889070000000000072e-03 -1.889070000000000072e-03 4.411788185911311166e-02 -4.411788185911311166e-02
5.380000000000000338e-01 1.733179999999999964e-03 -1.733179999999999964e-03 4.373228043843645219e-02 -4.373228043843645219e-02
5.400000000000000355e-01 1.582459999999999943e-03 -1.582459999999999943e-03 4.334853368356750281e-02 -4.334853368356750281e-02
5.420000000000000373e-01 1.436989999999999969e-03 -1.436989999999999969e-03 4.296673896197248516e-02 -4.296673896197248516e-02
5.440000000000000391e-01 1.296849999999999999e-03 -1.296849999999999999e-03 4.258699040756844245e-02 -4.258699040756844245e-02
5.460000000000000409e-01 1.162080000000000014e-03 -1.162080000000000014e-03 4.220937881933568142e-02 -4.220937881933568142e-02
5.480000000000000426e-01 1.032710000000000052e-03 -1.032710000000000052e-03 4.183399157249897971e-02 -4.183399157249897971e-02
5.500000000000000444e-01 9.088539999999999553e-04 -9.088539999999999553e-04 4.146091254226182132e-02 -4.146091254226182132e-02
5.520000000000000462e-01 7.907600000000000523e-04 -7.907600000000000523e-04 4.109022204000137984e-02 -4.109022204000137984e-02
5.540000000000000480e-01 6.785619999999999586e-04 -6.785619999999999586e-04 4.072199676175974892e-02 -4.072199676175974892e-02
5.560000000000000497e-01 5.725100000000000328e-04 -5.725100000000000328e-04 4.035630974879924476e-02 -4.035630974879924476e-02
5.580000000000000515e-01 4.727579999999999890e-04 -4.727579999999999890e-04 3.999323035992705111e-02 -3.999323035992705111e-02
5.600000000000000533e-01 3.796820000000000013e-04 -3.796820000000000013e-04 3.963282425523787650e-02 -3.963282425523787650e-02
5.620000000000000551e-01 2.933990000000000144e-04 -2.933990000000000144e-04 3.927515339087187668e-02 -3.927515339087187668e-02
5.639999999999999458e-01 2.143129999999999927e-04 -2.143129999999999927e-04 3.892027602434008915e-02 -3.892027602434008915e-02
5.659999999999999476e-01 1.425449999999999981e-04 -1.425449999999999981e-04 3.856824672993033193e-02 -3.856824672993033193e-02
5.679999999999999494e-01 7.864839999999999733e-05 -7.864839999999999733e-05 3.821911642367389200e-02 -3.821911642367389200e-02
5.699999999999999512e-01 1.079299999999999983e-05 -1.079299999999999983e-05 3.787293239732530958e-02 -3.787293239732530958e-02
5.719999999999999529e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.752973836078718484e-02 -3.752973836078718484e-02
5.739999999999999547e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.718957449239562035e-02 -3.718957449239562035e-02
5.759999999999999565e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.685247749647180271e-02 -3.685247749647180271e-02
5.779999999999999583e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.651848066753995287e-02 -3.651848066753995287e-02
5.799999999999999600e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.618761396061127844e-02 -3.618761396061127844e-02
5.819999999999999618e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.585990406693762012e-02 -3.585990406693762012e-02
5.839999999999999636e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.553537449464606868e-02 -3.553537449464606868e-02
5.859999999999999654e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.521404565367754896e-02 -3.521404565367754896e-02
5.879999999999999671e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.489593494446709826e-02 -3.489593494446709826e-02
5.899999999999999689e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.458105684982076822e-02 -3.458105684982076822e-02
5.919999999999999707e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.426942302946452135e-02 -3.426942302946452135e-02
5.939999999999999725e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.396104241676204533e-02 -3.396104241676204533e-02
5.959999999999999742e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.365592131712243779e-02 -3.365592131712243779e-02
5.979999999999999760e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.335406350764352074e-02 -3.335406350764352074e-02
5.999999999999999778e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.305547033756261327e-02 -3.305547033756261327e-02
6.019999999999999796e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.276014082911334058e-02 -3.276014082911334058e-02
6.039999999999999813e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.246807177841411207e-02 -3.246807177841411207e-02
6.059999999999999831e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.217925785604123373e-02 -3.217925785604123373e-02
6.079999999999999849e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.189369170696661204e-02 -3.189369170696661204e-02
6.099999999999999867e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.161136404956713802e-02 -3.161136404956713802e-02
6.119999999999999885e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.133226377343908270e-02 -3.133226377343908270e-02
6.139999999999999902e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.105637803577637746e-02 -3.105637803577637746e-02
6.159999999999999920e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.078369235609717050e-02 -3.078369235609717050e-02
6.179999999999999938e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.051419070912642084e-02 -3.051419070912642084e-02
6.199999999999999956e-01 0.000000000000000000e+00 -0.000000000000000000e+00 3.024785561566603262e-02 -3.024785561566603262e-02
6.219999999999999973e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.998466823130538361e-02 -2.998466823130538361e-02
6.239999999999999991e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.972460843284671639e-02 -2.972460843284671639e-02
6.260000000000000009e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.946765490233886967e-02 -2.946765490233886967e-02
6.280000000000000027e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.921378520863187125e-02 -2.921378520863187125e-02
6.300000000000000044e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.896297588638209464e-02 -2.896297588638209464e-02
6.320000000000000062e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.871520251245373787e-02 -2.871520251245373787e-02
6.340000000000000080e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.847043977967744777e-02 -2.847043977967744777e-02
6.360000000000000098e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.822866156794068271e-02 -2.822866156794068271e-02
6.380000000000000115e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.798984101259695267e-02 -2.798984101259695267e-02
6.400000000000000133e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.775395057019283337e-02 -2.775395057019283337e-02
6.420000000000000151e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.752096208152176801e-02 -2.752096208152176801e-02
6.440000000000000169e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.729084683202349926e-02 -2.729084683202349926e-02
6.460000000000000187e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.706357560955608560e-02 -2.706357560955608560e-02
6.480000000000000204e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.683911875957528670e-02 -2.683911875957528670e-02
6.500000000000000222e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.661744623776250013e-02 -2.661744623776250013e-02
6.520000000000000240e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.639852766014835414e-02 -2.639852766014835414e-02
6.540000000000000258e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.618233235078423413e-02 -2.618233235078423413e-02
6.560000000000000275e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.596882938701809002e-02 -2.596882938701809002e-02
6.580000000000000293e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.575798764243467792e-02 -2.575798764243467792e-02
6.600000000000000311e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.554977582752343199e-02 -2.554977582752343199e-02
6.620000000000000329e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.534416252813942450e-02 -2.534416252813942450e-02
6.640000000000000346e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.514111624182510316e-02 -2.514111624182510316e-02
6.660000000000000364e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.494060541206157347e-02 -2.494060541206157347e-02
6.680000000000000382e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.474259846051947431e-02 -2.474259846051947431e-02
6.700000000000000400e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.454706381737996324e-02 -2.454706381737996324e-02
6.720000000000000417e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.435396994979653618e-02 -2.435396994979653618e-02
6.740000000000000435e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.416328538856846869e-02 -2.416328538856846869e-02
6.760000000000000453e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.397497875309619400e-02 -2.397497875309619400e-02
6.780000000000000471e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.378901877468823922e-02 -2.378901877468823922e-02
6.800000000000000488e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.360537431828871324e-02 -2.360537431828871324e-02
6.820000000000000506e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.342401440269314961e-02 -2.342401440269314961e-02
6.840000000000000524e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.324490821931918944e-02 -2.324490821931918944e-02
6.860000000000000542e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.306802514959761102e-02 -2.306802514959761102e-02
6.879999999999999449e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.289333478104726982e-02 -2.289333478104726982e-02
6.899999999999999467e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.272080692209622194e-02 -2.272080692209622194e-02
6.919999999999999485e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.255041161570974992e-02 -2.255041161570974992e-02
6.939999999999999503e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.238211915188374063e-02 -2.238211915188374063e-02
6.959999999999999520e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.221590007906082409e-02 -2.221590007906082409e-02
6.979999999999999538e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.205172521452421208e-02 -2.205172521452421208e-02
6.999999999999999556e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.188956565382274219e-02 -2.188956565382274219e-02
7.019999999999999574e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.172939277927856891e-02 -2.172939277927856891e-02
7.039999999999999591e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.157117826762713561e-02 -2.157117826762713561e-02
7.059999999999999609e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.141489409683722950e-02 -2.141489409683722950e-02
7.079999999999999627e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.126051255215698557e-02 -2.126051255215698557e-02
7.099999999999999645e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.110800623143004040e-02 -2.110800623143004040e-02
7.119999999999999662e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.095734804972393395e-02 -2.095734804972393395e-02
7.139999999999999680e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.080851124331150812e-02 -2.080851124331150812e-02
7.159999999999999698e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.066146937304382328e-02 -2.066146937304382328e-02
7.179999999999999716e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.051619632715184771e-02 -2.051619632715184771e-02
7.199999999999999734e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.037266632351219728e-02 -2.037266632351219728e-02
7.219999999999999751e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.023085391141072470e-02 -2.023085391141072470e-02
7.239999999999999769e-01 0.000000000000000000e+00 -0.000000000000000000e+00 2.009073397283617224e-02 -2.009073397283617224e-02
7.259999999999999787e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.995228172333459934e-02 -1.995228172333459934e-02
7.279999999999999805e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.981547271245360370e-02 -1.981547271245360370e-02
7.299999999999999822e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.968028282380431329e-02 -1.968028282380431329e-02
7.319999999999999840e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.954668827476737855e-02 -1.954668827476737855e-02
7.339999999999999858e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.941466561586794454e-02 -1.941466561586794454e-02
7.359999999999999876e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.928419172984357707e-02 -1.928419172984357707e-02
7.379999999999999893e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.915524383042737158e-02 -1.915524383042737158e-02
7.399999999999999911e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.902779946086780027e-02 -1.902779946086780027e-02
7.419999999999999929e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.890183649220532683e-02 -1.890183649220532683e-02
7.439999999999999947e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.877733312132498153e-02 -1.877733312132498153e-02
7.459999999999999964e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.865426786880284779e-02 -1.865426786880284779e-02
7.479999999999999982e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.853261957656360259e-02 -1.853261957656360259e-02
7.500000000000000000e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.841236740536508765e-02 -1.841236740536508765e-02
7.520000000000000018e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.829349083212512134e-02 -1.829349083212512134e-02
7.540000000000000036e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.817596964710489413e-02 -1.817596964710489413e-02
7.560000000000000053e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.805978395096237074e-02 -1.805978395096237074e-02
7.580000000000000071e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.794491415168824808e-02 -1.794491415168824808e-02
7.600000000000000089e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.783134096143663277e-02 -1.783134096143663277e-02
7.620000000000000107e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.771904539326139144e-02 -1.771904539326139144e-02
7.640000000000000124e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.760800875776880742e-02 -1.760800875776880742e-02
7.660000000000000142e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.749821265969636608e-02 -1.749821265969636608e-02
7.680000000000000160e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.738963899442686964e-02 -1.738963899442686964e-02
7.700000000000000178e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.728226994444665918e-02 -1.728226994444665918e-02
7.720000000000000195e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.717608797575585419e-02 -1.717608797575585419e-02
7.740000000000000213e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.707107583423836047e-02 -1.707107583423836047e-02
7.760000000000000231e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.696721654199859208e-02 -1.696721654199859208e-02
7.780000000000000249e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.686449339367157227e-02 -1.686449339367157227e-02
7.800000000000000266e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.676288995271252302e-02 -1.676288995271252302e-02
7.820000000000000284e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.666239004767172682e-02 -1.666239004767172682e-02
7.840000000000000302e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.656297776845991332e-02 -1.656297776845991332e-02
7.860000000000000320e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.646463746260917738e-02 -1.646463746260917738e-02
7.880000000000000338e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.636735373153400119e-02 -1.636735373153400119e-02
7.900000000000000355e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.627111142679663752e-02 -1.627111142679663752e-02
7.920000000000000373e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.617589564638076752e-02 -1.617589564638076752e-02
7.940000000000000391e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.608169173097715940e-02 -1.608169173097715940e-02
7.960000000000000409e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.598848526028453718e-02 -1.598848526028453718e-02
7.980000000000000426e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.589626204932884784e-02 -1.589626204932884784e-02
8.000000000000000444e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.580500814480382751e-02 -1.580500814480382751e-02
8.020000000000000462e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.571470982143528122e-02 -1.571470982143528122e-02
8.040000000000000480e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.562535357837159175e-02 -1.562535357837159175e-02
8.060000000000000497e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.553692613560270913e-02 -1.553692613560270913e-02
8.080000000000000515e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.544941443040932609e-02 -1.544941443040932609e-02
8.100000000000000533e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.536280561384432281e-02 -1.536280561384432281e-02
8.120000000000000551e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.527708704724797285e-02 -1.527708704724797285e-02
8.139999999999999458e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.519224629879833977e-02 -1.519224629879833977e-02
8.159999999999999476e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.510827114009817909e-02 -1.510827114009817909e-02
8.179999999999999494e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.502514954279973204e-02 -1.502514954279973204e-02
8.199999999999999512e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.494286967526799008e-02 -1.494286967526799008e-02
8.219999999999999529e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.486141989928386337e-02 -1.486141989928386337e-02
8.239999999999999547e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.478078876678765030e-02 -1.478078876678765030e-02
8.259999999999999565e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.470096501666368072e-02 -1.470096501666368072e-02
8.279999999999999583e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.462193757156668439e-02 -1.462193757156668439e-02
8.299999999999999600e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.454369553479042954e-02 -1.454369553479042954e-02
8.319999999999999618e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.446622818717883778e-02 -1.446622818717883778e-02
8.339999999999999636e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.438952498408018268e-02 -1.438952498408018268e-02
8.359999999999999654e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.431357555234441525e-02 -1.431357555234441525e-02
8.379999999999999671e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.423836968736384018e-02 -1.423836968736384018e-02
8.399999999999999689e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.416389735015729026e-02 -1.416389735015729026e-02
8.419999999999999707e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.409014866449782161e-02 -1.409014866449782161e-02
8.439999999999999725e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.401711391408387922e-02 -1.401711391408387922e-02
8.459999999999999742e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.394478353975402499e-02 -1.394478353975402499e-02
8.479999999999999760e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.387314813674492969e-02 -1.387314813674492969e-02
8.499999999999999778e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.380219845199259256e-02 -1.380219845199259256e-02
8.519999999999999796e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.373192538147660624e-02 -1.373192538147660624e-02
8.539999999999999813e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.366231996760716196e-02 -1.366231996760716196e-02
8.559999999999999831e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.359337339665462469e-02 -1.359337339665462469e-02
8.579999999999999849e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.352507699622132464e-02 -1.352507699622132464e-02
8.599999999999999867e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.345742223275525618e-02 -1.345742223275525618e-02
8.619999999999999885e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.339040070910537186e-02 -1.339040070910537186e-02
8.639999999999999902e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.332400416211799825e-02 -1.332400416211799825e-02
8.659999999999999920e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.325822446027415981e-02 -1.325822446027415981e-02
8.679999999999999938e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.319305360136720576e-02 -1.319305360136720576e-02
8.699999999999999956e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.312848371022046212e-02 -1.312848371022046212e-02
8.719999999999999973e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.306450703644436787e-02 -1.306450703644436787e-02
8.739999999999999991e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.300111595223270126e-02 -1.300111595223270126e-02
8.760000000000000009e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.293830295019739000e-02 -1.293830295019739000e-02
8.780000000000000027e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.287606064124140540e-02 -1.287606064124140540e-02
8.800000000000000044e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.281438175246937816e-02 -1.281438175246937816e-02
8.820000000000000062e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.275325912513525922e-02 -1.275325912513525922e-02
8.840000000000000080e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.269268571262659531e-02 -1.269268571262659531e-02
8.860000000000000098e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.263265457848502561e-02 -1.263265457848502561e-02
8.880000000000000115e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.257315889446231072e-02 -1.257315889446231072e-02
8.900000000000000133e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.251419193861143600e-02 -1.251419193861143600e-02
8.920000000000000151e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.245574709341235736e-02 -1.245574709341235736e-02
8.940000000000000169e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.239781784393174761e-02 -1.239781784393174761e-02
8.960000000000000187e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.234039777601628196e-02 -1.234039777601628196e-02
8.980000000000000204e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.228348057451896305e-02 -1.228348057451896305e-02
9.000000000000000222e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.222706002155789055e-02 -1.222706002155789055e-02
9.020000000000000240e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.217112999480702944e-02 -1.217112999480702944e-02
9.040000000000000258e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.211568446581843921e-02 -1.211568446581843921e-02
9.060000000000000275e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.206071749837537427e-02 -1.206071749837537427e-02
9.080000000000000293e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.200622324687590330e-02 -1.200622324687590330e-02
9.100000000000000311e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.195219595474636409e-02 -1.195219595474636409e-02
9.120000000000000329e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.189862995288424978e-02 -1.189862995288424978e-02
9.140000000000000346e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.184551965813000068e-02 -1.184551965813000068e-02
9.160000000000000364e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.179285957176716242e-02 -1.179285957176716242e-02
9.180000000000000382e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.174064427805053892e-02 -1.174064427805053892e-02
9.200000000000000400e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.168886844276165876e-02 -1.168886844276165876e-02
9.220000000000000417e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.163752681179123366e-02 -1.163752681179123366e-02
9.240000000000000435e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.158661420974808204e-02 -1.158661420974808204e-02
9.260000000000000453e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.153612553859399009e-02 -1.153612553859399009e-02
9.280000000000000471e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.148605577630412190e-02 -1.148605577630412190e-02
9.300000000000000488e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.143639997555247027e-02 -1.143639997555247027e-02
9.320000000000000506e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.138715326242186777e-02 -1.138715326242186777e-02
9.340000000000000524e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.133831083513819893e-02 -1.133831083513819893e-02
9.360000000000000542e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.128986796282825493e-02 -1.128986796282825493e-02
9.379999999999999449e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.124181998430089958e-02 -1.124181998430089958e-02
9.399999999999999467e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.119416230685097574e-02 -1.119416230685097574e-02
9.419999999999999485e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.114689040508573016e-02 -1.114689040508573016e-02
9.439999999999999503e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.109999981977309418e-02 -1.109999981977309418e-02
9.459999999999999520e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.105348615671165186e-02 -1.105348615671165186e-02
9.479999999999999538e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.100734508562162262e-02 -1.100734508562162262e-02
9.499999999999999556e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.096157233905678020e-02 -1.096157233905678020e-02
9.519999999999999574e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.091616371133654652e-02 -1.091616371133654652e-02
9.539999999999999591e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.087111505749824986e-02 -1.087111505749824986e-02
9.559999999999999609e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.082642229226878430e-02 -1.082642229226878430e-02
9.579999999999999627e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.078208138905565466e-02 -1.078208138905565466e-02
9.599999999999999645e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.073808837895676854e-02 -1.073808837895676854e-02
9.619999999999999662e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.069443934978877089e-02 -1.069443934978877089e-02
9.639999999999999680e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.065113044513344570e-02 -1.065113044513344570e-02
9.659999999999999698e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.060815786340200788e-02 -1.060815786340200788e-02
9.679999999999999716e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.056551785691670076e-02 -1.056551785691670076e-02
9.699999999999999734e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.052320673100957255e-02 -1.052320673100957255e-02
9.719999999999999751e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.048122084313800675e-02 -1.048122084313800675e-02
9.739999999999999769e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.043955660201670299e-02 -1.043955660201670299e-02
9.759999999999999787e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.039821046676571784e-02 -1.039821046676571784e-02
9.779999999999999805e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.035717894607440792e-02 -1.035717894607440792e-02
9.799999999999999822e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.031645859738076869e-02 -1.031645859738076869e-02
9.819999999999999840e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.027604602606607687e-02 -1.027604602606607687e-02
9.839999999999999858e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.023593788466432147e-02 -1.023593788466432147e-02
9.859999999999999876e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.019613087208631752e-02 -1.019613087208631752e-02
9.879999999999999893e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.015662173285812944e-02 -1.015662173285812944e-02
9.899999999999999911e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.011740725637349549e-02 -1.011740725637349549e-02
9.919999999999999929e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.007848427616005529e-02 -1.007848427616005529e-02
9.939999999999999947e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.003984966915907884e-02 -1.003984966915907884e-02
9.959999999999999964e-01 0.000000000000000000e+00 -0.000000000000000000e+00 1.000150035501838446e-02 -1.000150035501838446e-02
9.979999999999999982e-01 0.000000000000000000e+00 -0.000000000000000000e+00 9.963433295398262113e-03 -9.963433295398262113e-03
1.000000000000000000e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.925645493290120858e-03 -9.925645493290120858e-03
1.002000000000000002e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.888133992347575979e-03 -9.888133992347575979e-03
1.004000000000000004e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.850895876229748618e-03 -9.850895876229748618e-03
1.006000000000000005e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.813928267956613036e-03 -9.813928267956613036e-03
1.008000000000000007e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.777228329276022034e-03 -9.777228329276022034e-03
1.010000000000000009e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.740793260042270030e-03 -9.740793260042270030e-03
1.012000000000000011e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.704620297605976928e-03 -9.704620297605976928e-03
1.014000000000000012e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.668706716214987493e-03 -9.668706716214987493e-03
1.016000000000000014e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.633049826426194270e-03 -9.633049826426194270e-03
1.018000000000000016e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.597646974527907632e-03 -9.597646974527907632e-03
1.020000000000000018e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.562495541972765994e-03 -9.562495541972765994e-03
1.022000000000000020e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.527592944820762952e-03 -9.527592944820762952e-03
1.024000000000000021e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.492936633192401719e-03 -9.492936633192401719e-03
1.026000000000000023e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.458524090731607395e-03 -9.458524090731607395e-03
1.028000000000000025e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.424352834078298172e-03 -9.424352834078298172e-03
1.030000000000000027e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.390420412350431595e-03 -9.390420412350431595e-03
1.032000000000000028e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.356724406635303845e-03 -9.356724406635303845e-03
1.034000000000000030e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.323262429489871314e-03 -9.323262429489871314e-03
1.036000000000000032e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.290032124450125703e-03 -9.290032124450125703e-03
1.038000000000000034e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.257031165549035184e-03 -9.257031165549035184e-03
1.040000000000000036e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.224257256843148775e-03 -9.224257256843148775e-03
1.042000000000000037e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.191708131947596769e-03 -9.191708131947596769e-03
1.044000000000000039e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.159381553579305085e-03 -9.159381553579305085e-03
1.046000000000000041e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.127275313108224042e-03 -9.127275313108224042e-03
1.048000000000000043e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.095387230116630528e-03 -9.095387230116630528e-03
1.050000000000000044e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.063715151966017861e-03 -9.063715151966017861e-03
1.052000000000000046e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.032256953371703423e-03 -9.032256953371703423e-03
1.054000000000000048e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.001010535984888677e-03 -9.001010535984888677e-03
1.056000000000000050e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.969973827982036241e-03 -8.969973827982036241e-03
1.058000000000000052e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.939144783661400959e-03 -8.939144783661400959e-03
1.060000000000000053e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.908521383046619571e-03 -8.908521383046619571e-03
1.062000000000000055e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.878101631497247945e-03 -8.878101631497247945e-03
1.064000000000000057e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.847883559325997807e-03 -8.847883559325997807e-03
1.066000000000000059e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.817865221422683392e-03 -8.817865221422683392e-03
1.068000000000000060e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.788044696884633397e-03 -8.788044696884633397e-03
1.070000000000000062e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.758420088653545710e-03 -8.758420088653545710e-03
1.072000000000000064e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.728989523158542027e-03 -8.728989523158542027e-03
1.074000000000000066e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.699751149965446670e-03 -8.699751149965446670e-03
1.076000000000000068e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.670703141432046721e-03 -8.670703141432046721e-03
1.078000000000000069e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.641843692369277977e-03 -8.641843692369277977e-03
1.080000000000000071e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.613171019708249984e-03 -8.613171019708249984e-03
1.082000000000000073e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.584683362172889839e-03 -8.584683362172889839e-03
1.084000000000000075e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.556378979958251599e-03 -8.556378979958251599e-03
1.086000000000000076e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.528256154414255372e-03 -8.528256154414255372e-03
1.088000000000000078e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.500313187734814466e-03 -8.500313187734814466e-03
1.090000000000000080e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.472548402652258642e-03 -8.472548402652258642e-03
1.092000000000000082e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.444960142136876541e-03 -8.444960142136876541e-03
1.094000000000000083e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.417546769101613702e-03 -8.417546769101613702e-03
1.096000000000000085e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.390306666111646897e-03 -8.390306666111646897e-03
1.098000000000000087e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.363238235098990891e-03 -8.363238235098990891e-03
1.100000000000000089e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.336339897081729983e-03 -8.336339897081729983e-03
1.102000000000000091e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.309610091888098085e-03 -8.309610091888098085e-03
1.104000000000000092e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.283047277885096857e-03 -8.283047277885096857e-03
1.106000000000000094e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.256649931711690024e-03 -8.256649931711690024e-03
1.108000000000000096e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.230416548016390027e-03 -8.230416548016390027e-03
1.110000000000000098e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.204345639199273413e-03 -8.204345639199273413e-03
1.112000000000000099e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.178435735158235895e-03 -8.178435735158235895e-03
1.114000000000000101e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.152685383039438502e-03 -8.152685383039438502e-03
1.116000000000000103e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.127093146991953496e-03 -8.127093146991953496e-03
1.118000000000000105e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.101657607926372393e-03 -8.101657607926372393e-03
1.120000000000000107e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.076377363277409058e-03 -8.076377363277409058e-03
1.122000000000000108e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.051251026770473579e-03 -8.051251026770473579e-03
1.124000000000000110e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.026277228191953245e-03 -8.026277228191953245e-03
1.125999999999999890e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.001454613163372365e-03 -8.001454613163372365e-03
1.127999999999999892e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.976781842919172458e-03 -7.976781842919172458e-03
1.129999999999999893e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.952257594088102399e-03 -7.952257594088102399e-03
1.131999999999999895e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.927880558478218528e-03 -7.927880558478218528e-03
1.133999999999999897e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.903649442865335120e-03 -7.903649442865335120e-03
1.135999999999999899e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.879562968784937366e-03 -7.879562968784937366e-03
1.137999999999999901e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.855619872327402470e-03 -7.855619872327402470e-03
1.139999999999999902e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.831818903936577439e-03 -7.831818903936577439e-03
1.141999999999999904e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.808158828211564373e-03 -7.808158828211564373e-03
1.143999999999999906e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.784638423711726270e-03 -7.784638423711726270e-03
1.145999999999999908e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.761256482764766762e-03 -7.761256482764766762e-03
1.147999999999999909e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.738011811277956641e-03 -7.738011811277956641e-03
1.149999999999999911e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.714903228552305939e-03 -7.714903228552305939e-03
1.151999999999999913e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.691929567099704129e-03 -7.691929567099704129e-03
1.153999999999999915e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.669089672463019758e-03 -7.669089672463019758e-03
1.155999999999999917e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.646382403039015535e-03 -7.646382403039015535e-03
1.157999999999999918e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.623806629904045923e-03 -7.623806629904045923e-03
1.159999999999999920e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.601361236642578852e-03 -7.601361236642578852e-03
1.161999999999999922e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.579045119178351615e-03 -7.579045119178351615e-03
1.163999999999999924e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.556857185608234669e-03 -7.556857185608234669e-03
1.165999999999999925e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.534796356038659347e-03 -7.534796356038659347e-03
1.167999999999999927e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.512861562424638998e-03 -7.512861562424638998e-03
1.169999999999999929e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.491051748411348826e-03 -7.491051748411348826e-03
1.171999999999999931e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.469365869178068440e-03 -7.469365869178068440e-03
1.173999999999999932e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.447802891284644074e-03 -7.447802891284644074e-03
1.175999999999999934e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.426361792520342134e-03 -7.426361792520342134e-03
1.177999999999999936e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.405041561754976964e-03 -7.405041561754976964e-03
1.179999999999999938e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.383841198792412581e-03 -7.383841198792412581e-03
1.181999999999999940e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.362759714226285723e-03 -7.362759714226285723e-03
1.183999999999999941e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.341796129297972762e-03 -7.341796129297972762e-03
1.185999999999999943e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.320949475756760583e-03 -7.320949475756760583e-03
1.187999999999999945e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.300218795722096532e-03 -7.300218795722096532e-03
1.189999999999999947e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.279603141548030183e-03 -7.279603141548030183e-03
1.191999999999999948e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.259101575689669988e-03 -7.259101575689669988e-03
1.193999999999999950e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.238713170571720729e-03 -7.238713170571720729e-03
1.195999999999999952e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.218437008458967324e-03 -7.218437008458967324e-03
1.197999999999999954e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.198272181328802151e-03 -7.198272181328802151e-03
1.199999999999999956e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.178217790745605904e-03 -7.178217790745605904e-03
1.201999999999999957e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.158272947737099115e-03 -7.158272947737099115e-03
1.203999999999999959e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.138436772672496905e-03 -7.138436772672496905e-03
1.205999999999999961e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.118708395142570207e-03 -7.118708395142570207e-03
1.207999999999999963e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.099086953841421757e-03 -7.099086953841421757e-03
1.209999999999999964e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.079571596450152070e-03 -7.079571596450152070e-03
1.211999999999999966e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.060161479522125694e-03 -7.060161479522125694e-03
1.213999999999999968e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.040855768370124848e-03 -7.040855768370124848e-03
1.215999999999999970e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.021653636955000125e-03 -7.021653636955000125e-03
1.217999999999999972e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.002554267776118363e-03 -7.002554267776118363e-03
1.219999999999999973e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.983556851763395197e-03 -6.983556851763395197e-03
1.221999999999999975e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.964660588170879310e-03 -6.964660588170879310e-03
1.223999999999999977e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.945864684472002892e-03 -6.945864684472002892e-03
1.225999999999999979e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.927168356256313553e-03 -6.927168356256313553e-03
1.227999999999999980e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.908570827127713705e-03 -6.908570827127713705e-03
1.229999999999999982e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.890071328604258603e-03 -6.890071328604258603e-03
1.231999999999999984e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.871669100019417616e-03 -6.871669100019417616e-03
1.233999999999999986e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.853363388424677308e-03 -6.853363388424677308e-03
1.235999999999999988e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.835153448493714451e-03 -6.835153448493714451e-03
1.237999999999999989e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.817038542427861399e-03 -6.817038542427861399e-03
1.239999999999999991e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.799017939863017355e-03 -6.799017939863017355e-03
1.241999999999999993e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.781090917777849413e-03 -6.781090917777849413e-03
1.243999999999999995e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.763256760403357944e-03 -6.763256760403357944e-03
1.245999999999999996e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.745514759133747380e-03 -6.745514759133747380e-03
1.247999999999999998e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.727864212438584152e-03 -6.727864212438584152e-03
1.250000000000000000e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.710304425776209697e-03 -6.710304425776209697e-03
1.252000000000000002e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.692834711508427632e-03 -6.692834711508427632e-03
1.254000000000000004e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.675454388816354917e-03 -6.675454388816354917e-03
1.256000000000000005e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.658162783617544572e-03 -6.658162783617544572e-03
1.258000000000000007e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.640959228484244643e-03 -6.640959228484244643e-03
1.260000000000000009e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.623843062562851519e-03 -6.623843062562851519e-03
1.262000000000000011e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.606813631494507302e-03 -6.606813631494507302e-03
1.264000000000000012e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.589870287336802197e-03 -6.589870287336802197e-03
1.266000000000000014e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.573012388486593194e-03 -6.573012388486593194e-03
1.268000000000000016e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.556239299603955524e-03 -6.556239299603955524e-03
1.270000000000000018e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.539550391537124648e-03 -6.539550391537124648e-03
1.272000000000000020e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.522945041248607440e-03 -6.522945041248607440e-03
1.274000000000000021e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.506422631742192833e-03 -6.506422631742192833e-03
1.276000000000000023e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.489982551991130798e-03 -6.489982551991130798e-03
1.278000000000000025e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.473624196867228120e-03 -6.473624196867228120e-03
1.280000000000000027e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.457346967070943383e-03 -6.457346967070943383e-03
1.282000000000000028e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.441150269062462935e-03 -6.441150269062462935e-03
1.284000000000000030e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.425033514993766515e-03 -6.425033514993766515e-03
1.286000000000000032e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.408996122641619220e-03 -6.408996122641619220e-03
1.288000000000000034e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.393037515341454258e-03 -6.393037515341454258e-03
1.290000000000000036e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.377157121922200252e-03 -6.377157121922200252e-03
1.292000000000000037e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.361354376642047899e-03 -6.361354376642047899e-03
1.294000000000000039e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.345628719125029349e-03 -6.345628719125029349e-03
1.296000000000000041e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.329979594298523922e-03 -6.329979594298523922e-03
1.298000000000000043e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.314406452331594762e-03 -6.314406452331594762e-03
1.300000000000000044e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.298908748574156419e-03 -6.298908748574156419e-03
1.302000000000000046e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.283485943497014135e-03 -6.283485943497014135e-03
1.304000000000000048e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.268137502632703702e-03 -6.268137502632703702e-03
1.306000000000000050e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.252862896517142298e-03 -6.252862896517142298e-03
1.308000000000000052e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.237661600632016592e-03 -6.237661600632016592e-03
1.310000000000000053e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.222533095348054683e-03 -6.222533095348054683e-03
1.312000000000000055e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.207476865868977178e-03 -6.207476865868977178e-03
1.314000000000000057e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.192492402176258404e-03 -6.192492402176258404e-03
1.316000000000000059e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.177579198974575414e-03 -6.177579198974575414e-03
1.318000000000000060e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.162736755638081876e-03 -6.162736755638081876e-03
1.320000000000000062e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.147964576157316854e-03 -6.147964576157316854e-03
1.322000000000000064e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.133262169086823104e-03 -6.133262169086823104e-03
1.324000000000000066e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.118629047493596290e-03 -6.118629047493596290e-03
1.326000000000000068e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.104064728906017333e-03 -6.104064728906017333e-03
1.328000000000000069e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.089568735263656447e-03 -6.089568735263656447e-03
1.330000000000000071e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.075140592867606278e-03 -6.075140592867606278e-03
1.332000000000000073e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.060779832331547948e-03 -6.060779832331547948e-03
1.334000000000000075e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.046485988533478913e-03 -6.046485988533478913e-03
1.336000000000000076e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.032258600567986379e-03 -6.032258600567986379e-03
1.338000000000000078e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.018097211699258847e-03 -6.018097211699258847e-03
1.340000000000000080e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.004001369314643233e-03 -6.004001369314643233e-03
1.342000000000000082e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.989970624878843825e-03 -5.989970624878843825e-03
1.344000000000000083e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.976004533888729271e-03 -5.976004533888729271e-03
1.346000000000000085e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.962102655828677329e-03 -5.962102655828677329e-03
1.348000000000000087e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.948264554126586612e-03 -5.948264554126586612e-03
1.350000000000000089e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.934489796110398348e-03 -5.934489796110398348e-03
1.352000000000000091e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.920777952965194935e-03 -5.920777952965194935e-03
1.354000000000000092e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.907128599690886564e-03 -5.907128599690886564e-03
1.356000000000000094e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.893541315060391375e-03 -5.893541315060391375e-03
1.358000000000000096e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.880015681578421027e-03 -5.880015681578421027e-03
1.360000000000000098e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.866551285440746791e-03 -5.866551285440746791e-03
1.362000000000000099e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.853147716494033759e-03 -5.853147716494033759e-03
1.364000000000000101e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.839804568196122619e-03 -5.839804568196122619e-03
1.366000000000000103e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.826521437576920315e-03 -5.826521437576920315e-03
1.368000000000000105e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.813297925199707034e-03 -5.813297925199707034e-03
1.370000000000000107e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.800133635122961887e-03 -5.800133635122961887e-03
1.372000000000000108e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.787028174862718539e-03 -5.787028174862718539e-03
1.374000000000000110e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.773981155355334578e-03 -5.773981155355334578e-03
1.375999999999999890e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.760992190920794301e-03 -5.760992190920794301e-03
1.377999999999999892e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.748060899226387077e-03 -5.748060899226387077e-03
1.379999999999999893e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.735186901250993730e-03 -5.735186901250993730e-03
1.381999999999999895e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.722369821249679092e-03 -5.722369821249679092e-03
1.383999999999999897e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.709609286718786772e-03 -5.709609286718786772e-03
1.385999999999999899e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.696904928361507491e-03 -5.696904928361507491e-03
1.387999999999999901e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.684256380053854217e-03 -5.684256380053854217e-03
1.389999999999999902e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.671663278811012870e-03 -5.671663278811012870e-03
1.391999999999999904e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.659125264754200427e-03 -5.659125264754200427e-03
1.393999999999999906e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.646641981077893391e-03 -5.646641981077893391e-03
1.395999999999999908e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.634213074017457856e-03 -5.634213074017457856e-03
1.397999999999999909e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.621838192817202838e-03 -5.621838192817202838e-03
1.399999999999999911e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.609516989698815244e-03 -5.609516989698815244e-03
1.401999999999999913e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.597249119830222455e-03 -5.597249119830222455e-03
1.403999999999999915e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.585034241294745475e-03 -5.585034241294745475e-03
1.405999999999999917e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.572872015060792439e-03 -5.572872015060792439e-03
1.407999999999999918e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.560762104951744687e-03 -5.560762104951744687e-03
1.409999999999999920e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.548704177616364981e-03 -5.548704177616364981e-03
1.411999999999999922e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.536697902499482411e-03 -5.536697902499482411e-03
1.413999999999999924e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.524742951813038996e-03 -5.524742951813038996e-03
1.415999999999999925e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.512839000507563890e-03 -5.512839000507563890e-03
1.417999999999999927e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.500985726243918204e-03 -5.500985726243918204e-03
1.419999999999999929e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.489182809365378973e-03 -5.489182809365378973e-03
1.421999999999999931e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.477429932870181949e-03 -5.477429932870181949e-03
1.423999999999999932e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.465726782384217053e-03 -5.465726782384217053e-03
1.425999999999999934e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.454073046134206085e-03 -5.454073046134206085e-03
1.427999999999999936e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.442468414921148440e-03 -5.442468414921148440e-03
1.429999999999999938e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.430912582094060866e-03 -5.430912582094060866e-03
1.431999999999999940e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.419405243524084113e-03 -5.419405243524084113e-03
1.433999999999999941e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.407946097578881020e-03 -5.407946097578881020e-03
1.435999999999999943e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.396534845097317352e-03 -5.396534845097317352e-03
1.437999999999999945e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.385171189364507810e-03 -5.385171189364507810e-03
1.439999999999999947e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.373854836087089276e-03 -5.373854836087089276e-03
1.441999999999999948e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.362585493368838413e-03 -5.362585493368838413e-03
1.443999999999999950e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.351362871686554668e-03 -5.351362871686554668e-03
1.445999999999999952e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.340186683866265938e-03 -5.340186683866265938e-03
1.447999999999999954e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.329056645059665823e-03 -5.329056645059665823e-03
1.449999999999999956e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.317972472720861390e-03 -5.317972472720861390e-03
1.451999999999999957e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.306933886583414979e-03 -5.306933886583414979e-03
1.453999999999999959e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.295940608637601105e-03 -5.295940608637601105e-03
1.455999999999999961e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.284992363107999039e-03 -5.284992363107999039e-03
1.457999999999999963e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.274088876431293552e-03 -5.274088876431293552e-03
1.459999999999999964e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.263229877234354946e-03 -5.263229877234354946e-03
1.461999999999999966e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.252415096312601853e-03 -5.252415096312601853e-03
1.463999999999999968e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.241644266608586067e-03 -5.241644266608586067e-03
1.465999999999999970e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.230917123190831526e-03 -5.230917123190831526e-03
1.467999999999999972e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.220233403232955177e-03 -5.220233403232955177e-03
1.469999999999999973e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.209592845992933562e-03 -5.209592845992933562e-03
1.471999999999999975e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.198995192792771856e-03 -5.198995192792771856e-03
1.473999999999999977e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.188440186998266590e-03 -5.188440186998266590e-03
1.475999999999999979e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.177927573999047649e-03 -5.177927573999047649e-03
1.477999999999999980e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.167457101188877022e-03 -5.167457101188877022e-03
1.479999999999999982e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.157028517946160920e-03 -5.157028517946160920e-03
1.481999999999999984e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.146641575614657911e-03 -5.146641575614657911e-03
1.483999999999999986e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.136296027484443805e-03 -5.136296027484443805e-03
1.485999999999999988e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.125991628773096838e-03 -5.125991628773096838e-03
1.487999999999999989e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.115728136607072818e-03 -5.115728136607072818e-03
1.489999999999999991e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.105505310003294502e-03 -5.105505310003294502e-03
1.491999999999999993e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.095322909850985571e-03 -5.095322909850985571e-03
1.493999999999999995e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.085180698893704970e-03 -5.085180698893704970e-03
1.495999999999999996e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.075078441711511346e-03 -5.075078441711511346e-03
1.497999999999999998e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.065015904703463155e-03 -5.065015904703463155e-03
1.500000000000000000e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.054992856070162147e-03 -5.054992856070162147e-03
1.502000000000000002e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.045009065796680209e-03 -5.045009065796680209e-03
1.504000000000000004e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.035064305635467141e-03 -5.035064305635467141e-03
1.506000000000000005e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.025158349089647869e-03 -5.025158349089647869e-03
1.508000000000000007e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.015290971396357822e-03 -5.015290971396357822e-03
1.510000000000000009e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.005461949510370614e-03 -5.005461949510370614e-03
1.512000000000000011e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.995671062087836747e-03 -4.995671062087836747e-03
1.514000000000000012e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.985918089470265172e-03 -4.985918089470265172e-03
1.516000000000000014e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.976202813668623680e-03 -4.976202813668623680e-03
1.518000000000000016e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.966525018347650935e-03 -4.966525018347650935e-03
1.520000000000000018e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.956884488810381871e-03 -4.956884488810381871e-03
1.522000000000000020e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.947281011982752018e-03 -4.947281011982752018e-03
1.524000000000000021e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.937714376398439492e-03 -4.937714376398439492e-03
1.526000000000000023e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.928184372183875249e-03 -4.928184372183875249e-03
1.528000000000000025e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.918690791043395585e-03 -4.918690791043395585e-03
1.530000000000000027e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.909233426244530817e-03 -4.909233426244530817e-03
1.532000000000000028e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.899812072603593194e-03 -4.899812072603593194e-03
1.534000000000000030e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.890426526471198035e-03 -4.890426526471198035e-03
1.536000000000000032e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.881076585718147412e-03 -4.881076585718147412e-03
1.538000000000000034e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.871762049721395371e-03 -4.871762049721395371e-03
1.540000000000000036e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.862482719350103358e-03 -4.862482719350103358e-03
1.542000000000000037e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.853238396951981004e-03 -4.853238396951981004e-03
1.544000000000000039e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.844028886339640794e-03 -4.844028886339640794e-03
1.546000000000000041e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.834853992777199926e-03 -4.834853992777199926e-03
1.548000000000000043e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.825713522966968046e-03 -4.825713522966968046e-03
1.550000000000000044e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.816607285036356156e-03 -4.816607285036356156e-03
1.552000000000000046e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.807535088524783791e-03 -4.807535088524783791e-03
1.554000000000000048e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.798496744370901040e-03 -4.798496744370901040e-03
1.556000000000000050e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.789492064899836601e-03 -4.789492064899836601e-03
1.558000000000000052e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.780520863810606286e-03 -4.780520863810606286e-03
1.560000000000000053e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.771582956163672451e-03 -4.771582956163672451e-03
1.562000000000000055e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.762678158368622260e-03 -4.762678158368622260e-03
1.564000000000000057e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.753806288172019411e-03 -4.753806288172019411e-03
1.566000000000000059e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.744967164645303576e-03 -4.744967164645303576e-03
1.568000000000000060e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.736160608172901472e-03 -4.736160608172901472e-03
1.570000000000000062e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.727386440440412528e-03 -4.727386440440412528e-03
1.572000000000000064e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.718644484422957613e-03 -4.718644484422957613e-03
1.574000000000000066e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.709934564373619709e-03 -4.709934564373619709e-03
1.576000000000000068e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.701256505812040701e-03 -4.701256505812040701e-03
1.578000000000000069e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.692610135513092771e-03 -4.692610135513092771e-03
1.580000000000000071e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.683995281495718054e-03 -4.683995281495718054e-03
1.582000000000000073e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.675411773011873239e-03 -4.675411773011873239e-03
1.584000000000000075e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.666859440535547909e-03 -4.666859440535547909e-03
1.586000000000000076e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.658338115751986704e-03 -4.658338115751986704e-03
1.588000000000000078e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.649847631546933160e-03 -4.649847631546933160e-03
1.590000000000000080e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.641387821996034897e-03 -4.641387821996034897e-03
1.592000000000000082e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.632958522354358073e-03 -4.632958522354358073e-03
1.594000000000000083e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.624559569046011141e-03 -4.624559569046011141e-03
1.596000000000000085e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.616190799653846662e-03 -4.616190799653846662e-03
1.598000000000000087e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.607852052909327915e-03 -4.607852052909327915e-03
1.600000000000000089e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.599543168682440619e-03 -4.599543168682440619e-03
1.602000000000000091e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.591263987971760767e-03 -4.591263987971760767e-03
1.604000000000000092e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.583014352894582318e-03 -4.583014352894582318e-03
1.606000000000000094e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.574794106677182795e-03 -4.574794106677182795e-03
1.608000000000000096e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.566603093645160878e-03 -4.566603093645160878e-03
1.610000000000000098e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.558441159213899758e-03 -4.558441159213899758e-03
1.612000000000000099e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.550308149879112030e-03 -4.550308149879112030e-03
1.614000000000000101e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.542203913207482589e-03 -4.542203913207482589e-03
1.616000000000000103e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.534128297827444247e-03 -4.534128297827444247e-03
1.618000000000000105e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.526081153419930780e-03 -4.526081153419930780e-03
1.620000000000000107e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.518062330709427497e-03 -4.518062330709427497e-03
1.622000000000000108e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.510071681454902968e-03 -4.510071681454902968e-03
1.624000000000000110e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.502109058440967142e-03 -4.502109058440967142e-03
1.625999999999999890e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.494174315469073692e-03 -4.494174315469073692e-03
1.627999999999999892e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.486267307348817783e-03 -4.486267307348817783e-03
1.629999999999999893e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.478387889889312752e-03 -4.478387889889312752e-03
1.631999999999999895e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.470535919890683899e-03 -4.470535919890683899e-03
1.633999999999999897e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.462711255135587418e-03 -4.462711255135587418e-03
1.635999999999999899e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.454913754380934905e-03 -4.454913754380934905e-03
1.637999999999999901e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.447143277349518975e-03 -4.447143277349518975e-03
1.639999999999999902e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.439399684721923381e-03 -4.439399684721923381e-03
1.641999999999999904e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.431682838128348130e-03 -4.431682838128348130e-03
1.643999999999999906e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.423992600140630622e-03 -4.423992600140630622e-03
1.645999999999999908e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.416328834264282403e-03 -4.416328834264282403e-03
1.647999999999999909e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.408691404930648212e-03 -4.408691404930648212e-03
1.649999999999999911e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.401080177489080647e-03 -4.401080177489080647e-03
1.651999999999999913e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.393495018199300439e-03 -4.393495018199300439e-03
1.653999999999999915e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.385935794223689080e-03 -4.385935794223689080e-03
1.655999999999999917e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.378402373619811293e-03 -4.378402373619811293e-03
1.657999999999999918e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.370894625332877662e-03 -4.370894625332877662e-03
1.659999999999999920e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.363412419188395473e-03 -4.363412419188395473e-03
1.661999999999999922e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.355955625884794409e-03 -4.355955625884794409e-03
1.663999999999999924e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.348524116986185808e-03 -4.348524116986185808e-03
1.665999999999999925e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.341117764915180914e-03 -4.341117764915180914e-03
1.667999999999999927e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.333736442945784577e-03 -4.333736442945784577e-03
1.669999999999999929e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.326380025196319319e-03 -4.326380025196319319e-03
1.671999999999999931e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.319048386622498584e-03 -4.319048386622498584e-03
1.673999999999999932e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.311741403010477432e-03 -4.311741403010477432e-03
1.675999999999999934e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.304458950970042018e-03 -4.304458950970042018e-03
1.677999999999999936e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.297200907927817282e-03 -4.297200907927817282e-03
1.679999999999999938e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.289967152120583056e-03 -4.289967152120583056e-03
1.681999999999999940e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.282757562588618803e-03 -4.282757562588618803e-03
1.683999999999999941e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.275572019169122072e-03 -4.275572019169122072e-03
1.685999999999999943e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.268410402489736244e-03 -4.268410402489736244e-03
1.687999999999999945e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.261272593962051394e-03 -4.261272593962051394e-03
1.689999999999999947e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.254158475775266478e-03 -4.254158475775266478e-03
1.691999999999999948e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.247067930889825496e-03 -4.247067930889825496e-03
1.693999999999999950e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.240000843031177698e-03 -4.240000843031177698e-03
1.695999999999999952e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.232957096683582013e-03 -4.232957096683582013e-03
1.697999999999999954e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.225936577083955724e-03 -4.225936577083955724e-03
1.699999999999999956e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.218939170215790790e-03 -4.218939170215790790e-03
1.701999999999999957e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.211964762803127420e-03 -4.211964762803127420e-03
1.703999999999999959e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.205013242304606567e-03 -4.205013242304606567e-03
1.705999999999999961e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.198084496907533714e-03 -4.198084496907533714e-03
1.707999999999999963e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.191178415522051059e-03 -4.191178415522051059e-03
1.709999999999999964e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.184294887775330540e-03 -4.184294887775330540e-03
1.711999999999999966e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.177433804005837095e-03 -4.177433804005837095e-03
1.713999999999999968e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.170595055257619692e-03 -4.170595055257619692e-03
1.715999999999999970e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.163778533274731589e-03 -4.163778533274731589e-03
1.717999999999999972e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.156984130495595085e-03 -4.156984130495595085e-03
1.719999999999999973e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.150211740047521532e-03 -4.150211740047521532e-03
1.721999999999999975e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.143461255741181896e-03 -4.143461255741181896e-03
1.723999999999999977e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.136732572065271625e-03 -4.136732572065271625e-03
1.725999999999999979e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.130025584181052332e-03 -4.130025584181052332e-03
1.727999999999999980e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.123340187917073907e-03 -4.123340187917073907e-03
1.729999999999999982e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.116676279763908756e-03 -4.116676279763908756e-03
1.731999999999999984e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.110033756868936364e-03 -4.110033756868936364e-03
1.733999999999999986e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.103412517031135645e-03 -4.103412517031135645e-03
1.735999999999999988e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.096812458696003079e-03 -4.096812458696003079e-03
1.737999999999999989e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.090233480950461291e-03 -4.090233480950461291e-03
1.739999999999999991e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.083675483517817950e-03 -4.083675483517817950e-03
1.741999999999999993e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.077138366752836550e-03 -4.077138366752836550e-03
1.743999999999999995e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.070622031636728262e-03 -4.070622031636728262e-03
1.745999999999999996e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.064126379772325937e-03 -4.064126379772325937e-03
1.747999999999999998e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.057651313379212997e-03 -4.057651313379212997e-03
1.750000000000000000e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.051196735288926064e-03 -4.051196735288926064e-03
1.752000000000000002e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.044762548940233904e-03 -4.044762548940233904e-03
1.754000000000000004e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.038348658374374747e-03 -4.038348658374374747e-03
1.756000000000000005e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.031954968230433249e-03 -4.031954968230433249e-03
1.758000000000000007e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.025581383740694900e-03 -4.025581383740694900e-03
1.760000000000000009e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.019227810726089777e-03 -4.019227810726089777e-03
1.762000000000000011e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.012894155591623276e-03 -4.012894155591623276e-03
1.764000000000000012e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.006580325321901399e-03 -4.006580325321901399e-03
1.766000000000000014e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.000286227476702004e-03 -4.000286227476702004e-03
1.768000000000000016e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.994011770186473194e-03 -3.994011770186473194e-03
1.770000000000000018e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.987756862148062430e-03 -3.987756862148062430e-03
1.772000000000000020e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.981521412620331150e-03 -3.981521412620331150e-03
1.774000000000000021e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.975305331419854392e-03 -3.975305331419854392e-03
1.776000000000000023e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.969108528916675920e-03 -3.969108528916675920e-03
1.778000000000000025e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.962930916030111064e-03 -3.962930916030111064e-03
1.780000000000000027e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.956772404224534814e-03 -3.956772404224534814e-03
1.782000000000000028e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.950632905505274857e-03 -3.950632905505274857e-03
1.784000000000000030e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.944512332414468192e-03 -3.944512332414468192e-03
1.786000000000000032e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.938410598027053920e-03 -3.938410598027053920e-03
1.788000000000000034e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.932327615946679296e-03 -3.932327615946679296e-03
1.790000000000000036e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.926263300301747160e-03 -3.926263300301747160e-03
1.792000000000000037e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.920217565741457300e-03 -3.920217565741457300e-03
1.794000000000000039e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.914190327431866026e-03 -3.914190327431866026e-03
1.796000000000000041e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.908181501052010801e-03 -3.908181501052010801e-03
1.798000000000000043e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.902191002790067823e-03 -3.902191002790067823e-03
1.800000000000000044e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.896218749339530867e-03 -3.896218749339530867e-03
1.802000000000000046e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.890264657895414844e-03 -3.890264657895414844e-03
1.804000000000000048e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.884328646150509226e-03 -3.884328646150509226e-03
1.806000000000000050e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.878410632291695668e-03 -3.878410632291695668e-03
1.808000000000000052e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.872510534996204470e-03 -3.872510534996204470e-03
1.810000000000000053e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.866628273428041052e-03 -3.866628273428041052e-03
1.812000000000000055e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.860763767234298791e-03 -3.860763767234298791e-03
1.814000000000000057e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.854916936541608052e-03 -3.854916936541608052e-03
1.816000000000000059e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.849087701952580431e-03 -3.849087701952580431e-03
1.818000000000000060e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.843275984542282933e-03 -3.843275984542282933e-03
1.820000000000000062e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.837481705854745104e-03 -3.837481705854745104e-03
1.822000000000000064e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.831704787899503899e-03 -3.831704787899503899e-03
1.824000000000000066e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.825945153148174998e-03 -3.825945153148174998e-03
1.826000000000000068e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.820202724531030197e-03 -3.820202724531030197e-03
1.828000000000000069e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.814477425433654596e-03 -3.814477425433654596e-03
1.830000000000000071e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.808769179693605525e-03 -3.808769179693605525e-03
1.832000000000000073e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.803077911597086205e-03 -3.803077911597086205e-03
1.834000000000000075e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.797403545875666260e-03 -3.797403545875666260e-03
1.836000000000000076e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.791746007703039947e-03 -3.791746007703039947e-03
1.838000000000000078e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.786105222691782662e-03 -3.786105222691782662e-03
1.840000000000000080e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.780481116890166415e-03 -3.780481116890166415e-03
1.842000000000000082e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.774873616778990065e-03 -3.774873616778990065e-03
1.844000000000000083e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.769282649268429486e-03 -3.769282649268429486e-03
1.846000000000000085e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.763708141694932854e-03 -3.763708141694932854e-03
1.848000000000000087e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.758150021818129800e-03 -3.758150021818129800e-03
1.850000000000000089e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.752608217817743601e-03 -3.752608217817743601e-03
1.852000000000000091e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.747082658290623938e-03 -3.747082658290623938e-03
1.854000000000000092e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.741573272247639137e-03 -3.741573272247639137e-03
1.856000000000000094e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.736079989110802167e-03 -3.736079989110802167e-03
1.858000000000000096e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.730602738710231403e-03 -3.730602738710231403e-03
1.860000000000000098e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.725141451281244534e-03 -3.725141451281244534e-03
1.862000000000000099e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.719696057461463739e-03 -3.719696057461463739e-03
1.864000000000000101e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.714266488287931711e-03 -3.714266488287931711e-03
1.866000000000000103e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.708852675194224211e-03 -3.708852675194224211e-03
1.868000000000000105e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.703454550007662365e-03 -3.703454550007662365e-03
1.870000000000000107e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.698072044946482465e-03 -3.698072044946482465e-03
1.872000000000000108e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.692705092617021376e-03 -3.692705092617021376e-03
1.874000000000000110e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.687353626011008641e-03 -3.687353626011008641e-03
1.875999999999999890e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.682017578502816500e-03 -3.682017578502816500e-03
1.877999999999999892e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.676696883846692146e-03 -3.676696883846692146e-03
1.879999999999999893e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.671391476174157373e-03 -3.671391476174157373e-03
1.881999999999999895e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.666101289991247330e-03 -3.666101289991247330e-03
1.883999999999999897e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.660826260175931417e-03 -3.660826260175931417e-03
1.885999999999999899e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.655566321975450925e-03 -3.655566321975450925e-03
1.887999999999999901e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.650321411003737762e-03 -3.650321411003737762e-03
1.889999999999999902e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.645091463238814538e-03 -3.645091463238814538e-03
1.891999999999999904e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.639876415020271410e-03 -3.639876415020271410e-03
1.893999999999999906e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.634676203046693921e-03 -3.634676203046693921e-03
1.895999999999999908e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.629490764373144614e-03 -3.629490764373144614e-03
1.897999999999999909e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.624320036408707098e-03 -3.624320036408707098e-03
1.899999999999999911e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.619163956913978939e-03 -3.619163956913978939e-03
1.901999999999999913e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.614022463998623098e-03 -3.614022463998623098e-03
1.903999999999999915e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.608895496118935849e-03 -3.608895496118935849e-03
1.905999999999999917e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.603782992075471939e-03 -3.603782992075471939e-03
1.907999999999999918e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.598684891010550928e-03 -3.598684891010550928e-03
1.909999999999999920e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.593601132406032406e-03 -3.593601132406032406e-03
1.911999999999999922e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.588531656080806709e-03 -3.588531656080806709e-03
1.913999999999999924e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.583476402188595731e-03 -3.583476402188595731e-03
1.915999999999999925e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.578435311215539052e-03 -3.578435311215539052e-03
1.917999999999999927e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.573408323977961352e-03 -3.573408323977961352e-03
1.919999999999999929e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.568395381620060019e-03 -3.568395381620060019e-03
1.921999999999999931e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.563396425611676036e-03 -3.563396425611676036e-03
1.923999999999999932e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.558411397746014115e-03 -3.558411397746014115e-03
1.925999999999999934e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.553440240137479070e-03 -3.553440240137479070e-03
1.927999999999999936e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.548482895219418065e-03 -3.548482895219418065e-03
1.929999999999999938e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.543539305741971734e-03 -3.543539305741971734e-03
1.931999999999999940e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.538609414769894497e-03 -3.538609414769894497e-03
1.933999999999999941e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.533693165680396129e-03 -3.533693165680396129e-03
1.935999999999999943e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.528790502161028002e-03 -3.528790502161028002e-03
1.937999999999999945e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.523901368207566290e-03 -3.523901368207566290e-03
1.939999999999999947e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.519025708121903406e-03 -3.519025708121903406e-03
1.941999999999999948e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.514163466509973282e-03 -3.514163466509973282e-03
1.943999999999999950e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.509314588279705254e-03 -3.509314588279705254e-03
1.945999999999999952e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.504479018638939798e-03 -3.504479018638939798e-03
1.947999999999999954e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.499656703093434462e-03 -3.499656703093434462e-03
1.949999999999999956e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.494847587444832940e-03 -3.494847587444832940e-03
1.951999999999999957e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.490051617788680980e-03 -3.490051617788680980e-03
1.953999999999999959e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.485268740512426251e-03 -3.485268740512426251e-03
1.955999999999999961e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.480498902293455502e-03 -3.480498902293455502e-03
1.957999999999999963e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.475742050097180291e-03 -3.475742050097180291e-03
1.959999999999999964e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.470998131175051602e-03 -3.470998131175051602e-03
1.961999999999999966e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.466267093062680698e-03 -3.466267093062680698e-03
1.963999999999999968e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.461548883577903173e-03 -3.461548883577903173e-03
1.965999999999999970e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.456843450818930606e-03 -3.456843450818930606e-03
1.967999999999999972e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.452150743162452334e-03 -3.452150743162452334e-03
1.969999999999999973e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.447470709261768462e-03 -3.447470709261768462e-03
1.971999999999999975e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.442803298044961029e-03 -3.442803298044961029e-03
1.973999999999999977e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.438148458713097266e-03 -3.438148458713097266e-03
1.975999999999999979e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.433506140738346122e-03 -3.433506140738346122e-03
1.977999999999999980e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.428876293862237468e-03 -3.428876293862237468e-03
1.979999999999999982e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.424258868093843673e-03 -3.424258868093843673e-03
1.981999999999999984e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.419653813708045751e-03 -3.419653813708045751e-03
1.983999999999999986e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.415061081243714498e-03 -3.415061081243714498e-03
1.985999999999999988e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.410480621502037790e-03 -3.410480621502037790e-03
1.987999999999999989e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.405912385544740753e-03 -3.405912385544740753e-03
1.989999999999999991e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.401356324692395277e-03 -3.401356324692395277e-03
1.991999999999999993e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.396812390522707843e-03 -3.396812390522707843e-03
1.993999999999999995e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.392280534868830338e-03 -3.392280534868830338e-03
1.995999999999999996e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.387760709817689078e-03 -3.387760709817689078e-03
1.997999999999999998e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.383252867708314276e-03 -3.383252867708314276e-03
2.000000000000000000e+00 0.000000000000000000e+00 -0.000000000000000000e+00 3.378756961130208528e-03 -3.378756961130208528e-03


==> data/beta_0020_1_plastic.txt <==
9.459999999999999520e-01 1.658259999999999942e-02 -1.658259999999999942e-02
9.479999999999999538e-01 1.578780000000000114e-02 -1.578780000000000114e-02
9.499999999999999556e-01 1.513399999999999988e-02 -1.513399999999999988e-02
9.519999999999999574e-01 1.453669999999999962e-02 -1.453669999999999962e-02
9.539999999999999591e-01 1.397890000000000070e-02 -1.397890000000000070e-02
9.559999999999999609e-01 1.345149999999999992e-02 -1.345149999999999992e-02
9.579999999999999627e-01 1.294909999999999985e-02 -1.294909999999999985e-02
9.599999999999999645e-01 1.246809999999999932e-02 -1.246809999999999932e-02
9.619999999999999662e-01 1.200550000000000055e-02 -1.200550000000000055e-02
9.639999999999999680e-01 1.155939999999999919e-02 -1.155939999999999919e-02
9.659999999999999698e-01 1.112819999999999955e-02 -1.112819999999999955e-02
9.679999999999999716e-01 1.071060000000000068e-02 -1.071060000000000068e-02
9.699999999999999734e-01 1.030559999999999983e-02 -1.030559999999999983e-02
9.719999999999999751e-01 9.912060000000000315e-03 -9.912060000000000315e-03
9.739999999999999769e-01 9.529680000000000442e-03 -9.529680000000000442e-03
9.759999999999999787e-01 9.157689999999999581e-03 -9.157689999999999581e-03
9.779999999999999805e-01 8.795729999999999868e-03 -8.795729999999999868e-03
9.799999999999999822e-01 8.443140000000000020e-03 -8.443140000000000020e-03
9.819999999999999840e-01 8.099729999999999430e-03 -8.099729999999999430e-03
9.839999999999999858e-01 7.764850000000000224e-03 -7.764850000000000224e-03
9.859999999999999876e-01 7.438280000000000239e-03 -7.438280000000000239e-03
9.879999999999999893e-01 7.119549999999999663e-03 -7.119549999999999663e-03
9.899999999999999911e-01 6.808739999999999758e-03 -6.808739999999999758e-03
9.919999999999999929e-01 6.505430000000000414e-03 -6.505430000000000414e-03
9.939999999999999947e-01 6.209609999999999956e-03 -6.209609999999999956e-03
9.959999999999999964e-01 5.920899999999999774e-03 -5.920899999999999774e-03
9.979999999999999982e-01 5.639370000000000320e-03 -5.639370000000000320e-03
1.000000000000000000e+00 5.364540000000000107e-03 -5.364540000000000107e-03
1.002000000000000002e+00 5.096599999999999742e-03 -5.096599999999999742e-03
1.004000000000000004e+00 4.835080000000000280e-03 -4.835080000000000280e-03
1.006000000000000005e+00 4.580210000000000357e-03 -4.580210000000000357e-03
1.008000000000000007e+00 4.331699999999999960e-03 -4.331699999999999960e-03
1.010000000000000009e+00 4.089650000000000230e-03 -4.089650000000000230e-03
1.012000000000000011e+00 3.853819999999999989e-03 -3.853819999999999989e-03
1.014000000000000012e+00 3.624300000000000004e-03 -3.624300000000000004e-03
1.016000000000000014e+00 3.400820000000000145e-03 -3.400820000000000145e-03
1.018000000000000016e+00 3.183440000000000054e-03 -3.183440000000000054e-03
1.020000000000000018e+00 2.972049999999999952e-03 -2.972049999999999952e-03
1.022000000000000020e+00 2.766859999999999892e-03 -2.766859999999999892e-03
1.024000000000000021e+00 2.567700000000000017e-03 -2.567700000000000017e-03
1.026000000000000023e+00 2.374719999999999869e-03 -2.374719999999999869e-03
1.028000000000000025e+00 2.187820000000000042e-03 -2.187820000000000042e-03
1.030000000000000027e+00 2.007090000000000003e-03 -2.007090000000000003e-03
1.032000000000000028e+00 1.832410000000000028e-03 -1.832410000000000028e-03
1.034000000000000030e+00 1.663870000000000019e-03 -1.663870000000000019e-03
1.036000000000000032e+00 1.501570000000000031e-03 -1.501570000000000031e-03
1.038000000000000034e+00 1.345679999999999923e-03 -1.345679999999999923e-03
1.040000000000000036e+00 1.196269999999999929e-03 -1.196269999999999929e-03
1.042000000000000037e+00 1.053440000000000105e-03 -1.053440000000000105e-03
1.044000000000000039e+00 9.173799999999999750e-04 -9.173799999999999750e-04
1.046000000000000041e+00 7.881640000000000520e-04 -7.881640000000000520e-04
1.048000000000000043e+00 6.659370000000000176e-04 -6.659370000000000176e-04
1.050000000000000044e+00 5.509059999999999869e-04 -5.509059999999999869e-04
1.052000000000000046e+00 4.434899999999999975e-04 -4.434899999999999975e-04
1.054000000000000048e+00 3.439809999999999851e-04 -3.439809999999999851e-04
1.056000000000000050e+00 2.528200000000000087e-04 -2.528200000000000087e-04
1.058000000000000052e+00 1.701779999999999959e-04 -1.701779999999999959e-04
1.060000000000000053e+00 9.651699999999999765e-05 -9.651699999999999765e-05
1.062000000000000055e+00 1.973710000000000115e-05 -1.973710000000000115e-05


==> data/beta_0020_1_solution.txt <==
0.000000000000000000e+00 8.260649999999999937e-02 -8.260649999999999937e-02 9.445693017510535527e-02 -9.445693017510535527e-02
2.000000000000000042e-03 8.260620000000000462e-02 -8.260620000000000462e-02 9.444489650073602249e-02 -9.444489650073602249e-02
4.000000000000000083e-03 8.260570000000000412e-02 -8.260570000000000412e-02 9.443281099888715946e-02 -9.443281099888715946e-02
6.000000000000000125e-03 8.260460000000000025e-02 -8.260460000000000025e-02 9.442067333752175717e-02 -9.442067333752175717e-02
8.000000000000000167e-03 8.260320000000000162e-02 -8.260320000000000162e-02 9.440848318179129173e-02 -9.440848318179129173e-02
1.000000000000000021e-02 8.260140000000000537e-02 -8.260140000000000537e-02 9.439624019400616461e-02 -9.439624019400616461e-02
1.200000000000000025e-02 8.259919999999999762e-02 -8.259919999999999762e-02 9.438394403360582385e-02 -9.438394403360582385e-02
1.400000000000000029e-02 8.259650000000000325e-02 -8.259650000000000325e-02 9.437159435712859368e-02 -9.437159435712859368e-02
1.600000000000000033e-02 8.259350000000000025e-02 -8.259350000000000025e-02 9.435919081818107401e-02 -9.435919081818107401e-02
1.799999999999999864e-02 8.258999999999999675e-02 -8.258999999999999675e-02 9.434673306740713750e-02 -9.434673306740713750e-02
2.000000000000000042e-02 8.258619999999999850e-02 -8.258619999999999850e-02 9.433422075245653793e-02 -9.433422075245653793e-02
2.199999999999999872e-02 8.258189999999999975e-02 -8.258189999999999975e-02 9.432165351795317176e-02 -9.432165351795317176e-02
2.400000000000000050e-02 8.257730000000000625e-02 -8.257730000000000625e-02 9.430903100546289552e-02 -9.430903100546289552e-02
2.599999999999999881e-02 8.257219999999999838e-02 -8.257219999999999838e-02 9.429635285346096851e-02 -9.429635285346096851e-02
2.800000000000000058e-02 8.256670000000000675e-02 -8.256670000000000675e-02 9.428361869729905143e-02 -9.428361869729905143e-02
2.999999999999999889e-02 8.256090000000000650e-02 -8.256090000000000650e-02 9.427082816917176089e-02 -9.427082816917176089e-02
3.200000000000000067e-02 8.255460000000000576e-02 -8.255460000000000576e-02 9.425798089808297420e-02 -9.425798089808297420e-02
3.400000000000000244e-02 8.254789999999999350e-02 -8.254789999999999350e-02 9.424507650981139850e-02 -9.424507650981139850e-02
3.599999999999999728e-02 8.254079999999999750e-02 -8.254079999999999750e-02 9.423211462687600126e-02 -9.423211462687600126e-02
3.799999999999999906e-02 8.253330000000000388e-02 -8.253330000000000388e-02 9.421909486850080229e-02 -9.421909486850080229e-02
4.000000000000000083e-02 8.252539999999999876e-02 -8.252539999999999876e-02 9.420601685057933272e-02 -9.420601685057933272e-02
4.200000000000000261e-02 8.251709999999999601e-02 -8.251709999999999601e-02 9.419288018563856668e-02 -9.419288018563856668e-02
4.399999999999999745e-02 8.250839999999999563e-02 -8.250839999999999563e-02 9.417968448280240878e-02 -9.417968448280240878e-02
4.599999999999999922e-02 8.249919999999999476e-02 -8.249919999999999476e-02 9.416642934775475149e-02 -9.416642934775475149e-02
4.800000000000000100e-02 8.248969999999999914e-02 -8.248969999999999914e-02 9.415311438270193567e-02 -9.415311438270193567e-02
5.000000000000000278e-02 8.247980000000000589e-02 -8.247980000000000589e-02 9.413973918633494753e-02 -9.413973918633494753e-02
5.199999999999999761e-02 8.246939999999999826e-02 -8.246939999999999826e-02 9.412630335379089386e-02 -9.412630335379089386e-02
5.399999999999999939e-02 8.245869999999999589e-02 -8.245869999999999589e-02 9.411280647661404708e-02 -9.411280647661404708e-02
5.600000000000000117e-02 8.244750000000000689e-02 -8.244750000000000689e-02 9.409924814271652949e-02 -9.409924814271652949e-02
5.800000000000000294e-02 8.243599999999999539e-02 -8.243599999999999539e-02 9.408562793633828969e-02 -9.408562793633828969e-02
5.999999999999999778e-02 8.242399999999999727e-02 -8.242399999999999727e-02 9.407194543800657949e-02 -9.407194543800657949e-02
6.199999999999999956e-02 8.241160000000000152e-02 -8.241160000000000152e-02 9.405820022449512541e-02 -9.405820022449512541e-02
6.400000000000000133e-02 8.239879999999999427e-02 -8.239879999999999427e-02 9.404439186878242596e-02 -9.404439186878242596e-02
6.600000000000000311e-02 8.238560000000000327e-02 -8.238560000000000327e-02 9.403051994000975744e-02 -9.403051994000975744e-02
6.800000000000000488e-02 8.237200000000000077e-02 -8.237200000000000077e-02 9.401658400343854138e-02 -9.401658400343854138e-02
7.000000000000000666e-02 8.235800000000000065e-02 -8.235800000000000065e-02 9.400258362040714299e-02 -9.400258362040714299e-02
7.199999999999999456e-02 8.234360000000000290e-02 -8.234360000000000290e-02 9.398851834828710061e-02 -9.398851834828710061e-02
7.399999999999999634e-02 8.232870000000000466e-02 -8.232870000000000466e-02 9.397438774043875842e-02 -9.397438774043875842e-02
7.599999999999999811e-02 8.231349999999999778e-02 -8.231349999999999778e-02 9.396019134616642732e-02 -9.396019134616642732e-02
7.799999999999999989e-02 8.229780000000000428e-02 -8.229780000000000428e-02 9.394592871067274087e-02 -9.394592871067274087e-02
8.000000000000000167e-02 8.228180000000000216e-02 -8.228180000000000216e-02 9.393159937501260881e-02 -9.393159937501260881e-02
8.200000000000000344e-02 8.226529999999999954e-02 -8.226529999999999954e-02 9.391720287604646278e-02 -9.391720287604646278e-02
8.400000000000000522e-02 8.224839999999999929e-02 -8.224839999999999929e-02 9.390273874639284979e-02 -9.390273874639284979e-02
8.599999999999999312e-02 8.223110000000000142e-02 -8.223110000000000142e-02 9.388820651438044285e-02 -9.388820651438044285e-02
8.799999999999999489e-02 8.221340000000000592e-02 -8.221340000000000592e-02 9.387360570399941317e-02 -9.387360570399941317e-02
8.999999999999999667e-02 8.219529999999999892e-02 -8.219529999999999892e-02 9.385893583485212244e-02 -9.385893583485212244e-02
9.199999999999999845e-02 8.217670000000000530e-02 -8.217670000000000530e-02 9.384419642210312107e-02 -9.384419642210312107e-02
9.400000000000000022e-02 8.215770000000000017e-02 -8.215770000000000017e-02 9.382938697642854986e-02 -9.382938697642854986e-02
9.600000000000000200e-02 8.213840000000000030e-02 -8.213840000000000030e-02 9.381450700396481990e-02 -9.381450700396481990e-02
9.800000000000000377e-02 8.211859999999999993e-02 -8.211859999999999993e-02 9.379955600625655698e-02 -9.379955600625655698e-02
1.000000000000000056e-01 8.209840000000000193e-02 -8.209840000000000193e-02 9.378453348020394931e-02 -9.378453348020394931e-02
1.019999999999999934e-01 8.207780000000000631e-02 -8.207780000000000631e-02 9.376943891800916531e-02 -9.376943891800916531e-02
1.039999999999999952e-01 8.205679999999999918e-02 -8.205679999999999918e-02 9.375427180712236908e-02 -9.375427180712236908e-02
1.059999999999999970e-01 8.203530000000000544e-02 -8.203530000000000544e-02 9.373903163018665330e-02 -9.373903163018665330e-02
1.079999999999999988e-01 8.201350000000000307e-02 -8.201350000000000307e-02 9.372371786498245871e-02 -9.372371786498245871e-02
1.100000000000000006e-01 8.199120000000000019e-02 -8.199120000000000019e-02 9.370832998437120254e-02 -9.370832998437120254e-02
1.120000000000000023e-01 8.196849999999999969e-02 -8.196849999999999969e-02 9.369286745623793544e-02 -9.369286745623793544e-02
1.140000000000000041e-01 8.194550000000000445e-02 -8.194550000000000445e-02 9.367732974343345731e-02 -9.367732974343345731e-02
1.160000000000000059e-01 8.192190000000000583e-02 -8.192190000000000583e-02 9.366171630371555867e-02 -9.366171630371555867e-02
1.179999999999999938e-01 8.189799999999999858e-02 -8.189799999999999858e-02 9.364602658968930460e-02 -9.364602658968930460e-02
1.199999999999999956e-01 8.187369999999999370e-02 -8.187369999999999370e-02 9.363026004874676345e-02 -9.363026004874676345e-02
1.219999999999999973e-01 8.184890000000000221e-02 -8.184890000000000221e-02 9.361441612300563930e-02 -9.361441612300563930e-02
1.239999999999999991e-01 8.182369999999999921e-02 -8.182369999999999921e-02 9.359849424924718275e-02 -9.359849424924718275e-02
1.260000000000000009e-01 8.179809999999999859e-02 -8.179809999999999859e-02 9.358249385885325511e-02 -9.358249385885325511e-02
1.280000000000000027e-01 8.177210000000000034e-02 -8.177210000000000034e-02 9.356641437774243508e-02 -9.356641437774243508e-02
1.300000000000000044e-01 8.174560000000000159e-02 -8.174560000000000159e-02 9.355025522630525114e-02 -9.355025522630525114e-02
1.320000000000000062e-01 8.171879999999999422e-02 -8.171879999999999422e-02 9.353401581933862285e-02 -9.353401581933862285e-02
1.340000000000000080e-01 8.169150000000000023e-02 -8.169150000000000023e-02 9.351769556597916422e-02 -9.351769556597916422e-02
1.360000000000000098e-01 8.166379999999999473e-02 -8.166379999999999473e-02 9.350129386963570988e-02 -9.350129386963570988e-02
1.380000000000000115e-01 8.163570000000000548e-02 -8.163570000000000548e-02 9.348481012792089762e-02 -9.348481012792089762e-02
1.400000000000000133e-01 8.160710000000000186e-02 -8.160710000000000186e-02 9.346824373258168228e-02 -9.346824373258168228e-02
1.419999999999999873e-01 8.157810000000000061e-02 -8.157810000000000061e-02 9.345159406942894764e-02 -9.345159406942894764e-02
1.439999999999999891e-01 8.154880000000000462e-02 -8.154880000000000462e-02 9.343486051826604966e-02 -9.343486051826604966e-02
1.459999999999999909e-01 8.151890000000000525e-02 -8.151890000000000525e-02 9.341804245281644381e-02 -9.341804245281644381e-02
1.479999999999999927e-01 8.148869999999999725e-02 -8.148869999999999725e-02 9.340113924065017448e-02 -9.340113924065017448e-02
1.499999999999999944e-01 8.145800000000000263e-02 -8.145800000000000263e-02 9.338415024310940671e-02 -9.338415024310940671e-02
1.519999999999999962e-01 8.142689999999999650e-02 -8.142689999999999650e-02 9.336707481523276453e-02 -9.336707481523276453e-02
1.539999999999999980e-01 8.139540000000000664e-02 -8.139540000000000664e-02 9.334991230567880882e-02 -9.334991230567880882e-02
1.559999999999999998e-01 8.136350000000000526e-02 -8.136350000000000526e-02 9.333266205664816906e-02 -9.333266205664816906e-02
1.580000000000000016e-01 8.133110000000000339e-02 -8.133110000000000339e-02 9.331532340380466195e-02 -9.331532340380466195e-02
1.600000000000000033e-01 8.129830000000000390e-02 -8.129830000000000390e-02 9.329789567619535540e-02 -9.329789567619535540e-02
1.620000000000000051e-01 8.126510000000000677e-02 -8.126510000000000677e-02 9.328037819616931403e-02 -9.328037819616931403e-02
1.640000000000000069e-01 8.123139999999999528e-02 -8.123139999999999528e-02 9.326277027929530394e-02 -9.326277027929530394e-02
1.660000000000000087e-01 8.119730000000000003e-02 -8.119730000000000003e-02 9.324507123427819288e-02 -9.324507123427819288e-02
1.680000000000000104e-01 8.116279999999999328e-02 -8.116279999999999328e-02 9.322728036287424025e-02 -9.322728036287424025e-02
1.700000000000000122e-01 8.112779999999999991e-02 -8.112779999999999991e-02 9.320939695980511031e-02 -9.320939695980511031e-02
1.719999999999999862e-01 8.109249999999999792e-02 -8.109249999999999792e-02 9.319142031267053927e-02 -9.319142031267053927e-02
1.739999999999999880e-01 8.105660000000000642e-02 -8.105660000000000642e-02 9.317334970185996157e-02 -9.317334970185996157e-02
1.759999999999999898e-01 8.102040000000000630e-02 -8.102040000000000630e-02 9.315518440046249848e-02 -9.315518440046249848e-02
1.779999999999999916e-01 8.098370000000000568e-02 -8.098370000000000568e-02 9.313692367417591988e-02 -9.313692367417591988e-02
1.799999999999999933e-01 8.094659999999999356e-02 -8.094659999999999356e-02 9.311856678121424591e-02 -9.311856678121424591e-02
1.819999999999999951e-01 8.090899999999999481e-02 -8.090899999999999481e-02 9.310011297221368332e-02 -9.310011297221368332e-02
1.839999999999999969e-01 8.087099999999999844e-02 -8.087099999999999844e-02 9.308156149013756264e-02 -9.308156149013756264e-02
1.859999999999999987e-01 8.083260000000000445e-02 -8.083260000000000445e-02 9.306291157017958227e-02 -9.306291157017958227e-02
1.880000000000000004e-01 8.079369999999999608e-02 -8.079369999999999608e-02 9.304416243966584510e-02 -9.304416243966584510e-02
1.900000000000000022e-01 8.075450000000000683e-02 -8.075450000000000683e-02 9.302531331795516056e-02 -9.302531331795516056e-02
1.920000000000000040e-01 8.071470000000000034e-02 -8.071470000000000034e-02 9.300636341633819471e-02 -9.300636341633819471e-02
1.940000000000000058e-01 8.067459999999999909e-02 -8.067459999999999909e-02 9.298731193793477456e-02 -9.298731193793477456e-02
1.960000000000000075e-01 8.063389999999999447e-02 -8.063389999999999447e-02 9.296815807758987416e-02 -9.296815807758987416e-02
1.980000000000000093e-01 8.059289999999999510e-02 -8.059289999999999510e-02 9.294890102176806002e-02 -9.294890102176806002e-02
2.000000000000000111e-01 8.055139999999999523e-02 -8.055139999999999523e-02 9.292953994844613264e-02 -9.292953994844613264e-02
2.020000000000000129e-01 8.050939999999999486e-02 -8.050939999999999486e-02 9.291007402700440787e-02 -9.291007402700440787e-02
2.039999999999999869e-01 8.046709999999999974e-02 -8.046709999999999974e-02 9.289050241811620812e-02 -9.289050241811620812e-02
2.059999999999999887e-01 8.042420000000000124e-02 -8.042420000000000124e-02 9.287082427363567427e-02 -9.287082427363567427e-02
2.079999999999999905e-01 8.038099999999999412e-02 -8.038099999999999412e-02 9.285103873648392625e-02 -9.285103873648392625e-02
2.099999999999999922e-01 8.033730000000000038e-02 -8.033730000000000038e-02 9.283114494053355814e-02 -9.283114494053355814e-02
2.119999999999999940e-01 8.029310000000000613e-02 -8.029310000000000613e-02 9.281114201049119050e-02 -9.281114201049119050e-02
2.139999999999999958e-01 8.024850000000000039e-02 -8.024850000000000039e-02 9.279102906177844057e-02 -9.279102906177844057e-02
2.159999999999999976e-01 8.020339999999999414e-02 -8.020339999999999414e-02 9.277080520041092182e-02 -9.277080520041092182e-02
2.179999999999999993e-01 8.015790000000000415e-02 -8.015790000000000415e-02 9.275046952287541169e-02 -9.275046952287541169e-02
2.200000000000000011e-01 8.011200000000000265e-02 -8.011200000000000265e-02 9.273002111600528452e-02 -9.273002111600528452e-02
2.220000000000000029e-01 8.006560000000000066e-02 -8.006560000000000066e-02 9.270945905685373800e-02 -9.270945905685373800e-02
2.240000000000000047e-01 8.001880000000000104e-02 -8.001880000000000104e-02 9.268878241256542361e-02 -9.268878241256542361e-02
2.260000000000000064e-01 7.997150000000000092e-02 -7.997150000000000092e-02 9.266799024024573173e-02 -9.266799024024573173e-02
2.280000000000000082e-01 7.992370000000000030e-02 -7.992370000000000030e-02 9.264708158682832817e-02 -9.264708158682832817e-02
2.300000000000000100e-01 7.987550000000000205e-02 -7.987550000000000205e-02 9.262605548894056740e-02 -9.262605548894056740e-02
2.320000000000000118e-01 7.982680000000000331e-02 -7.982680000000000331e-02 9.260491097276664363e-02 -9.260491097276664363e-02
2.340000000000000135e-01 7.977769999999999306e-02 -7.977769999999999306e-02 9.258364705390892402e-02 -9.258364705390892402e-02
2.359999999999999876e-01 7.972819999999999907e-02 -7.972819999999999907e-02 9.256226273724675602e-02 -9.256226273724675602e-02
2.379999999999999893e-01 7.967810000000000170e-02 -7.967810000000000170e-02 9.254075701679341515e-02 -9.254075701679341515e-02
2.399999999999999911e-01 7.962769999999999571e-02 -7.962769999999999571e-02 9.251912887555058251e-02 -9.251912887555058251e-02
2.419999999999999929e-01 7.957670000000000021e-02 -7.957670000000000021e-02 9.249737728536053250e-02 -9.249737728536053250e-02
2.439999999999999947e-01 7.952529999999999322e-02 -7.952529999999999322e-02 9.247550120675618324e-02 -9.247550120675618324e-02
2.459999999999999964e-01 7.947350000000000247e-02 -7.947350000000000247e-02 9.245349958880860752e-02 -9.245349958880860752e-02
2.479999999999999982e-01 7.942119999999999735e-02 -7.942119999999999735e-02 9.243137136897215667e-02 -9.243137136897215667e-02
2.500000000000000000e-01 7.936840000000000561e-02 -7.936840000000000561e-02 9.240911547292714190e-02 -9.240911547292714190e-02
2.520000000000000018e-01 7.931509999999999949e-02 -7.931509999999999949e-02 9.238673081442015655e-02 -9.238673081442015655e-02
2.540000000000000036e-01 7.926139999999999575e-02 -7.926139999999999575e-02 9.236421629510160880e-02 -9.236421629510160880e-02
2.560000000000000053e-01 7.920720000000000538e-02 -7.920720000000000538e-02 9.234157080436086740e-02 -9.234157080436086740e-02
2.580000000000000071e-01 7.915260000000000351e-02 -7.915260000000000351e-02 9.231879321915864578e-02 -9.231879321915864578e-02
2.600000000000000089e-01 7.909750000000000114e-02 -7.909750000000000114e-02 9.229588240385677711e-02 -9.229588240385677711e-02
2.620000000000000107e-01 7.904189999999999827e-02 -7.904189999999999827e-02 9.227283721004531092e-02 -9.227283721004531092e-02
2.640000000000000124e-01 7.898579999999999490e-02 -7.898579999999999490e-02 9.224965647636658439e-02 -9.224965647636658439e-02
2.660000000000000142e-01 7.892929999999999391e-02 -7.892929999999999391e-02 9.222633902833686503e-02 -9.222633902833686503e-02
2.680000000000000160e-01 7.887230000000000629e-02 -7.887230000000000629e-02 9.220288367816460717e-02 -9.220288367816460717e-02
2.700000000000000178e-01 7.881489999999999330e-02 -7.881489999999999330e-02 9.217928922456632146e-02 -9.217928922456632146e-02
2.720000000000000195e-01 7.875690000000000468e-02 -7.875690000000000468e-02 9.215555445257897493e-02 -9.215555445257897493e-02
2.740000000000000213e-01 7.869850000000000456e-02 -7.869850000000000456e-02 9.213167813336961554e-02 -9.213167813336961554e-02
2.760000000000000231e-01 7.863960000000000394e-02 -7.863960000000000394e-02 9.210765902404186023e-02 -9.210765902404186023e-02
2.780000000000000249e-01 7.858030000000000570e-02 -7.858030000000000570e-02 9.208349586743916348e-02 -9.208349586743916348e-02
2.800000000000000266e-01 7.852040000000000408e-02 -7.852040000000000408e-02 9.205918739194489386e-02 -9.205918739194489386e-02
2.819999999999999729e-01 7.846010000000000484e-02 -7.846010000000000484e-02 9.203473231127916321e-02 -9.203473231127916321e-02
2.839999999999999747e-01 7.839930000000000510e-02 -7.839930000000000510e-02 9.201012932429229740e-02 -9.201012932429229740e-02
2.859999999999999765e-01 7.833809999999999385e-02 -7.833809999999999385e-02 9.198537711475492096e-02 -9.198537711475492096e-02
2.879999999999999782e-01 7.827629999999999311e-02 -7.827629999999999311e-02 9.196047435114454438e-02 -9.196047435114454438e-02
2.899999999999999800e-01 7.821409999999999474e-02 -7.821409999999999474e-02 9.193541968642866824e-02 -9.193541968642866824e-02
2.919999999999999818e-01 7.815139999999999587e-02 -7.815139999999999587e-02 9.191021175784434838e-02 -9.191021175784434838e-02
2.939999999999999836e-01 7.808819999999999650e-02 -7.808819999999999650e-02 9.188484918667390311e-02 -9.188484918667390311e-02
2.959999999999999853e-01 7.802449999999999664e-02 -7.802449999999999664e-02 9.185933057801715096e-02 -9.185933057801715096e-02
2.979999999999999871e-01 7.796029999999999627e-02 -7.796029999999999627e-02 9.183365452055969325e-02 -9.183365452055969325e-02
2.999999999999999889e-01 7.789569999999999828e-02 -7.789569999999999828e-02 9.180781958633738027e-02 -9.180781958633738027e-02
3.019999999999999907e-01 7.783049999999999691e-02 -7.783049999999999691e-02 9.178182433049679456e-02 -9.178182433049679456e-02
3.039999999999999925e-01 7.776489999999999791e-02 -7.776489999999999791e-02 9.175566729105173736e-02 -9.175566729105173736e-02
3.059999999999999942e-01 7.769879999999999842e-02 -7.769879999999999842e-02 9.172934698863575986e-02 -9.172934698863575986e-02
3.079999999999999960e-01 7.763209999999999555e-02 -7.763209999999999555e-02 9.170286192625026755e-02 -9.170286192625026755e-02
3.099999999999999978e-01 7.756499999999999506e-02 -7.756499999999999506e-02 9.167621058900861375e-02 -9.167621058900861375e-02
3.119999999999999996e-01 7.749739999999999407e-02 -7.749739999999999407e-02 9.164939144387571068e-02 -9.164939144387571068e-02
3.140000000000000013e-01 7.742930000000000645e-02 -7.742930000000000645e-02 9.162240293940336622e-02 -9.162240293940336622e-02
3.160000000000000031e-01 7.736070000000000446e-02 -7.736070000000000446e-02 9.159524350546099924e-02 -9.159524350546099924e-02
3.180000000000000049e-01 7.729160000000000197e-02 -7.729160000000000197e-02 9.156791155296187257e-02 -9.156791155296187257e-02
3.200000000000000067e-01 7.722199999999999898e-02 -7.722199999999999898e-02 9.154040547358462121e-02 -9.154040547358462121e-02
3.220000000000000084e-01 7.715189999999999548e-02 -7.715189999999999548e-02 9.151272363949003452e-02 -9.151272363949003452e-02
3.240000000000000102e-01 7.708130000000000537e-02 -7.708130000000000537e-02 9.148486440303296718e-02 -9.148486440303296718e-02
3.260000000000000120e-01 7.701020000000000088e-02 -7.701020000000000088e-02 9.145682609646942074e-02 -9.145682609646942074e-02
3.280000000000000138e-01 7.693859999999999588e-02 -7.693859999999999588e-02 9.142860703165839320e-02 -9.142860703165839320e-02
3.300000000000000155e-01 7.686650000000000427e-02 -7.686650000000000427e-02 9.140020549975884367e-02 -9.140020549975884367e-02
3.320000000000000173e-01 7.679389999999999827e-02 -7.679389999999999827e-02 9.137161977092118914e-02 -9.137161977092118914e-02
3.340000000000000191e-01 7.672080000000000566e-02 -7.672080000000000566e-02 9.134284809397366645e-02 -9.134284809397366645e-02
3.360000000000000209e-01 7.664719999999999867e-02 -7.664719999999999867e-02 9.131388869610319869e-02 -9.131388869610319869e-02
3.380000000000000226e-01 7.657300000000000217e-02 -7.657300000000000217e-02 9.128473978253065502e-02 -9.128473978253065502e-02
3.400000000000000244e-01 7.649830000000000518e-02 -7.649830000000000518e-02 9.125539953618054534e-02 -9.125539953618054534e-02
3.420000000000000262e-01 7.642319999999999669e-02 -7.642319999999999669e-02 9.122586611734502526e-02 -9.122586611734502526e-02
3.439999999999999725e-01 7.634749999999999870e-02 -7.634749999999999870e-02 9.119613766334183635e-02 -9.119613766334183635e-02
3.459999999999999742e-01 7.627130000000000021e-02 -7.627130000000000021e-02 9.116621228816645939e-02 -9.116621228816645939e-02
3.479999999999999760e-01 7.619460000000000122e-02 -7.619460000000000122e-02 9.113608808213809198e-02 -9.113608808213809198e-02
3.499999999999999778e-01 7.611729999999999885e-02 -7.611729999999999885e-02 9.110576311153946449e-02 -9.110576311153946449e-02
3.519999999999999796e-01 7.603959999999999886e-02 -7.603959999999999886e-02 9.107523541825024438e-02 -9.107523541825024438e-02
3.539999999999999813e-01 7.596129999999999549e-02 -7.596129999999999549e-02 9.104450301937400125e-02 -9.104450301937400125e-02
3.559999999999999831e-01 7.588250000000000550e-02 -7.588250000000000550e-02 9.101356390685866327e-02 -9.101356390685866327e-02
3.579999999999999849e-01 7.580320000000000114e-02 -7.580320000000000114e-02 9.098241604711020114e-02 -9.098241604711020114e-02
3.599999999999999867e-01 7.572329999999999339e-02 -7.572329999999999339e-02 9.095105738059948430e-02 -9.095105738059948430e-02
3.619999999999999885e-01 7.564300000000000190e-02 -7.564300000000000190e-02 9.091948582146208713e-02 -9.091948582146208713e-02
3.639999999999999902e-01 7.556209999999999316e-02 -7.556209999999999316e-02 9.088769925709111464e-02 -9.088769925709111464e-02
3.659999999999999920e-01 7.548069999999999780e-02 -7.548069999999999780e-02 9.085569554772268686e-02 -9.085569554772268686e-02
3.679999999999999938e-01 7.539869999999999906e-02 -7.539869999999999906e-02 9.082347252601405407e-02 -9.082347252601405407e-02
3.699999999999999956e-01 7.531630000000000269e-02 -7.531630000000000269e-02 9.079102799661407930e-02 -9.079102799661407930e-02
3.719999999999999973e-01 7.523320000000000007e-02 -7.523320000000000007e-02 9.075835973572619897e-02 -9.075835973572619897e-02
3.739999999999999991e-01 7.514969999999999983e-02 -7.514969999999999983e-02 9.072546549066334842e-02 -9.072546549066334842e-02
3.760000000000000009e-01 7.506559999999999622e-02 -7.506559999999999622e-02 9.069234297939510192e-02 -9.069234297939510192e-02
3.780000000000000027e-01 7.498100000000000598e-02 -7.498100000000000598e-02 9.065898989008637499e-02 -9.065898989008637499e-02
3.800000000000000044e-01 7.489590000000000136e-02 -7.489590000000000136e-02 9.062540388062814700e-02 -9.062540388062814700e-02
3.820000000000000062e-01 7.481019999999999337e-02 -7.481019999999999337e-02 9.059158257815931592e-02 -9.059158257815931592e-02
3.840000000000000080e-01 7.472389999999999588e-02 -7.472389999999999588e-02 9.055752357858026791e-02 -9.055752357858026791e-02
3.860000000000000098e-01 7.463720000000000077e-02 -7.463720000000000077e-02 9.052322444605735707e-02 -9.052322444605735707e-02
3.880000000000000115e-01 7.454979999999999940e-02 -7.454979999999999940e-02 9.048868271251851725e-02 -9.048868271251851725e-02
3.900000000000000133e-01 7.446200000000000041e-02 -7.446200000000000041e-02 9.045389587713963120e-02 -9.045389587713963120e-02
3.920000000000000151e-01 7.437359999999999804e-02 -7.437359999999999804e-02 9.041886140582158782e-02 -9.041886140582158782e-02
3.940000000000000169e-01 7.428460000000000618e-02 -7.428460000000000618e-02 9.038357673065772202e-02 -9.038357673065772202e-02
3.960000000000000187e-01 7.419509999999999994e-02 -7.419509999999999994e-02 9.034803924939160957e-02 -9.034803924939160957e-02
3.980000000000000204e-01 7.410509999999999320e-02 -7.410509999999999320e-02 9.031224632486484216e-02 -9.031224632486484216e-02
4.000000000000000222e-01 7.401449999999999696e-02 -7.401449999999999696e-02 9.027619528445464392e-02 -9.027619528445464392e-02
4.020000000000000240e-01 7.392329999999999735e-02 -7.392329999999999735e-02 9.023988341950135716e-02 -9.023988341950135716e-02
4.040000000000000258e-01 7.383159999999999723e-02 -7.383159999999999723e-02 9.020330798472508960e-02 -9.020330798472508960e-02
4.060000000000000275e-01 7.373939999999999662e-02 -7.373939999999999662e-02 9.016646619763180048e-02 -9.016646619763180048e-02
4.079999999999999738e-01 7.364650000000000363e-02 -7.364650000000000363e-02 9.012935523790846504e-02 -9.012935523790846504e-02
4.099999999999999756e-01 7.355319999999999914e-02 -7.355319999999999914e-02 9.009197224680683125e-02 -9.009197224680683125e-02
4.119999999999999774e-01 7.345930000000000515e-02 -7.345930000000000515e-02 9.005431432651594958e-02 -9.005431432651594958e-02
4.139999999999999791e-01 7.336479999999999391e-02 -7.336479999999999391e-02 9.001637853952307311e-02 -9.001637853952307311e-02
4.159999999999999809e-01 7.326969999999999317e-02 -7.326969999999999317e-02 8.997816190796253943e-02 -8.997816190796253943e-02
4.179999999999999827e-01 7.317410000000000581e-02 -7.317410000000000581e-02 8.993966141295269001e-02 -8.993966141295269001e-02
4.199999999999999845e-01 7.307779999999999831e-02 -7.307779999999999831e-02 8.990087399392031331e-02 -8.990087399392031331e-02
4.219999999999999862e-01 7.298109999999999320e-02 -7.298109999999999320e-02 8.986179654791259797e-02 -8.986179654791259797e-02
4.239999999999999880e-01 7.288369999999999571e-02 -7.288369999999999571e-02 8.982242592889624899e-02 -8.982242592889624899e-02
4.259999999999999898e-01 7.278579999999999772e-02 -7.278579999999999772e-02 8.978275894704325355e-02 -8.978275894704325355e-02
4.279999999999999916e-01 7.268739999999999923e-02 -7.268739999999999923e-02 8.974279236800367099e-02 -8.974279236800367099e-02
4.299999999999999933e-01 7.258829999999999449e-02 -7.258829999999999449e-02 8.970252291216439244e-02 -8.970252291216439244e-02
4.319999999999999951e-01 7.248870000000000313e-02 -7.248870000000000313e-02 8.966194725389430020e-02 -8.966194725389430020e-02
4.339999999999999969e-01 7.238849999999999452e-02 -7.238849999999999452e-02 8.962106202077502193e-02 -8.962106202077502193e-02
4.359999999999999987e-01 7.228769999999999640e-02 -7.228769999999999640e-02 8.957986379281733524e-02 -8.957986379281733524e-02
4.380000000000000004e-01 7.218629999999999491e-02 -7.218629999999999491e-02 8.953834910166275085e-02 -8.953834910166275085e-02
4.400000000000000022e-01 7.208440000000000680e-02 -7.208440000000000680e-02 8.949651442977013538e-02 -8.949651442977013538e-02
4.420000000000000040e-01 7.198190000000000144e-02 -7.198190000000000144e-02 8.945435620958676337e-02 -8.945435620958676337e-02
4.440000000000000058e-01 7.187880000000000658e-02 -7.187880000000000658e-02 8.941187082270397879e-02 -8.941187082270397879e-02
4.460000000000000075e-01 7.177509999999999446e-02 -7.177509999999999446e-02 8.936905459899671667e-02 -8.936905459899671667e-02
4.480000000000000093e-01 7.167080000000000672e-02 -7.167080000000000672e-02 8.932590381574673222e-02 -8.932590381574673222e-02
4.500000000000000111e-01 7.156590000000000173e-02 -7.156590000000000173e-02 8.928241469674932929e-02 -8.928241469674932929e-02
4.520000000000000129e-01 7.146039999999999337e-02 -7.146039999999999337e-02 8.923858341140306072e-02 -8.923858341140306072e-02
4.540000000000000147e-01 7.135439999999999838e-02 -7.135439999999999838e-02 8.919440607378206765e-02 -8.919440607378206765e-02
4.560000000000000164e-01 7.124769999999999714e-02 -7.124769999999999714e-02 8.914987874169108539e-02 -8.914987874169108539e-02
4.580000000000000182e-01 7.114049999999999541e-02 -7.114049999999999541e-02 8.910499741570210297e-02 -8.910499741570210297e-02
4.600000000000000200e-01 7.103270000000000417e-02 -7.103270000000000417e-02 8.905975803817307856e-02 -8.905975803817307856e-02
4.620000000000000218e-01 7.092429999999999568e-02 -7.092429999999999568e-02 8.901415649224765636e-02 -8.901415649224765636e-02
4.640000000000000235e-01 7.081519999999999482e-02 -7.081519999999999482e-02 8.896818860083602343e-02 -8.896818860083602343e-02
4.660000000000000253e-01 7.070559999999999345e-02 -7.070559999999999345e-02 8.892185012557635160e-02 -8.892185012557635160e-02
4.680000000000000271e-01 7.059529999999999972e-02 -7.059529999999999972e-02 8.887513676577629695e-02 -8.887513676577629695e-02
4.699999999999999734e-01 7.048450000000000548e-02 -7.048450000000000548e-02 8.882804415733454306e-02 -8.882804415733454306e-02
4.719999999999999751e-01 7.037309999999999399e-02 -7.037309999999999399e-02 8.878056787164152752e-02 -8.878056787164152752e-02
4.739999999999999769e-01 7.026100000000000401e-02 -7.026100000000000401e-02 8.873270341445940734e-02 -8.873270341445940734e-02
4.759999999999999787e-01 7.014829999999999677e-02 -7.014829999999999677e-02 8.868444622478049988e-02 -8.868444622478049988e-02
4.779999999999999805e-01 7.003510000000000291e-02 -7.003510000000000291e-02 8.863579167366400502e-02 -8.863579167366400502e-02
4.799999999999999822e-01 6.992120000000000279e-02 -6.992120000000000279e-02 8.858673506305053680e-02 -8.858673506305053680e-02
4.819999999999999840e-01 6.980669999999999931e-02 -6.980669999999999931e-02 8.853727162455403421e-02 -8.853727162455403421e-02
4.839999999999999858e-01 6.969160000000000632e-02 -6.969160000000000632e-02 8.848739651823052388e-02 -8.848739651823052388e-02
4.859999999999999876e-01 6.957579999999999321e-02 -6.957579999999999321e-02 8.843710483132355415e-02 -8.843710483132355415e-02
4.879999999999999893e-01 6.945949999999999347e-02 -6.945949999999999347e-02 8.838639157698546800e-02 -8.838639157698546800e-02
4.899999999999999911e-01 6.934250000000000136e-02 -6.934250000000000136e-02 8.833525169297465340e-02 -8.833525169297465340e-02
4.919999999999999929e-01 6.922490000000000587e-02 -6.922490000000000587e-02 8.828368004032749461e-02 -8.828368004032749461e-02
4.939999999999999947e-01 6.910669999999999313e-02 -6.910669999999999313e-02 8.823167140200545433e-02 -8.823167140200545433e-02
4.959999999999999964e-01 6.898790000000000477e-02 -6.898790000000000477e-02 8.817922048151610737e-02 -8.817922048151610737e-02
4.979999999999999982e-01 6.886839999999999629e-02 -6.886839999999999629e-02 8.812632190150809786e-02 -8.812632190150809786e-02
5.000000000000000000e-01 6.874829999999999830e-02 -6.874829999999999830e-02 8.807297020233935403e-02 -8.807297020233935403e-02
5.020000000000000018e-01 6.862749999999999406e-02 -6.862749999999999406e-02 8.801915984061806086e-02 -8.801915984061806086e-02
5.040000000000000036e-01 6.850620000000000320e-02 -6.850620000000000320e-02 8.796488518771598819e-02 -8.796488518771598819e-02
5.060000000000000053e-01 6.838420000000000609e-02 -6.838420000000000609e-02 8.791014052825368852e-02 -8.791014052825368852e-02
5.080000000000000071e-01 6.826150000000000273e-02 -6.826150000000000273e-02 8.785492005855695397e-02 -8.785492005855695397e-02
5.100000000000000089e-01 6.813819999999999599e-02 -6.813819999999999599e-02 8.779921788508417146e-02 -8.779921788508417146e-02
5.120000000000000107e-01 6.801429999999999976e-02 -6.801429999999999976e-02 8.774302802282397951e-02 -8.774302802282397951e-02
5.140000000000000124e-01 6.788969999999999727e-02 -6.788969999999999727e-02 8.768634439366269906e-02 -8.768634439366269906e-02
5.160000000000000142e-01 6.776450000000000529e-02 -6.776450000000000529e-02 8.762916082472110846e-02 -8.762916082472110846e-02
5.180000000000000160e-01 6.763869999999999605e-02 -6.763869999999999605e-02 8.757147104666010429e-02 -8.757147104666010429e-02
5.200000000000000178e-01 6.751219999999999444e-02 -6.751219999999999444e-02 8.751326869195437397e-02 -8.751326869195437397e-02
5.220000000000000195e-01 6.738510000000000333e-02 -6.738510000000000333e-02 8.745454729313420494e-02 -8.745454729313420494e-02
5.240000000000000213e-01 6.725730000000000597e-02 -6.725730000000000597e-02 8.739530028099412595e-02 -8.739530028099412595e-02
5.260000000000000231e-01 6.712880000000000236e-02 -6.712880000000000236e-02 8.733552098276853304e-02 -8.733552098276853304e-02
5.280000000000000249e-01 6.699969999999999537e-02 -6.699969999999999537e-02 8.727520262027349540e-02 -8.727520262027349540e-02
5.300000000000000266e-01 6.686999999999999889e-02 -6.686999999999999889e-02 8.721433830801397780e-02 -8.721433830801397780e-02
5.320000000000000284e-01 6.673949999999999327e-02 -6.673949999999999327e-02 8.715292105125659050e-02 -8.715292105125659050e-02
5.340000000000000302e-01 6.660850000000000104e-02 -6.660850000000000104e-02 8.709094374406665950e-02 -8.709094374406665950e-02
5.360000000000000320e-01 6.647680000000000256e-02 -6.647680000000000256e-02 8.702839916730960301e-02 -8.702839916730960301e-02
5.380000000000000338e-01 6.634439999999999782e-02 -6.634439999999999782e-02 8.696527998661579550e-02 -8.696527998661579550e-02
5.400000000000000355e-01 6.621130000000000071e-02 -6.621130000000000071e-02 8.690157875030866952e-02 -8.690157875030866952e-02
5.420000000000000373e-01 6.607760000000000022e-02 -6.607760000000000022e-02 8.683728788729522252e-02 -8.683728788729522252e-02
5.440000000000000391e-01 6.594319999999999349e-02 -6.594319999999999349e-02 8.677239970491888721e-02 -8.677239970491888721e-02
5.460000000000000409e-01 6.580809999999999438e-02 -6.580809999999999438e-02 8.670690638677379380e-02 -8.670690638677379380e-02
5.480000000000000426e-01 6.567240000000000577e-02 -6.567240000000000577e-02 8.664079999048041048e-02 -8.664079999048041048e-02
5.500000000000000444e-01 6.553599999999999703e-02 -6.553599999999999703e-02 8.657407244542154878e-02 -8.657407244542154878e-02
5.520000000000000462e-01 6.539899999999999880e-02 -6.539899999999999880e-02 8.650671555043909500e-02 -8.650671555043909500e-02
5.540000000000000480e-01 6.526120000000000532e-02 -6.526120000000000532e-02 8.643872097148999623e-02 -8.643872097148999623e-02
5.560000000000000497e-01 6.512279999999999458e-02 -6.512279999999999458e-02 8.637008023926207034e-02 -8.637008023926207034e-02
5.580000000000000515e-01 6.498370000000000535e-02 -6.498370000000000535e-02 8.630078474674861277e-02 -8.630078474674861277e-02
5.600000000000000533e-01 6.484389999999999599e-02 -6.484389999999999599e-02 8.623082574678153644e-02 -8.623082574678153644e-02
5.620000000000000551e-01 6.470339999999999425e-02 -6.470339999999999425e-02 8.616019434952298939e-02 -8.616019434952298939e-02
5.639999999999999458e-01 6.456220000000000014e-02 -6.456220000000000014e-02 8.608888151991464510e-02 -8.608888151991464510e-02
5.659999999999999476e-01 6.442040000000000266e-02 -6.442040000000000266e-02 8.601687807508473504e-02 -8.601687807508473504e-02
5.679999999999999494e-01 6.427789999999999893e-02 -6.427789999999999893e-02 8.594417468171243468e-02 -8.594417468171243468e-02
5.699999999999999512e-01 6.413459999999999994e-02 -6.413459999999999994e-02 8.587076185334913125e-02 -8.587076185334913125e-02
5.719999999999999529e-01 6.399069999999999758e-02 -6.399069999999999758e-02 8.579662994769686468e-02 -8.579662994769686468e-02
5.739999999999999547e-01 6.384610000000000285e-02 -6.384610000000000285e-02 8.572176916384333101e-02 -8.572176916384333101e-02
5.759999999999999565e-01 6.370080000000000187e-02 -6.370080000000000187e-02 8.564616953945336508e-02 -8.564616953945336508e-02
5.779999999999999583e-01 6.355470000000000563e-02 -6.355470000000000563e-02 8.556982094791709681e-02 -8.556982094791709681e-02
5.799999999999999600e-01 6.340800000000000602e-02 -6.340800000000000602e-02 8.549271309545453112e-02 -8.549271309545453112e-02
5.819999999999999618e-01 6.326060000000000016e-02 -6.326060000000000016e-02 8.541483551817659337e-02 -8.541483551817659337e-02
5.839999999999999636e-01 6.311250000000000193e-02 -6.311250000000000193e-02 8.533617757910272328e-02 -8.533617757910272328e-02
5.859999999999999654e-01 6.296359999999999457e-02 -6.296359999999999457e-02 8.525672846513532299e-02 -8.525672846513532299e-02
5.879999999999999671e-01 6.281409999999999771e-02 -6.281409999999999771e-02 8.517647718399096179e-02 -8.517647718399096179e-02
5.899999999999999689e-01 6.266380000000000561e-02 -6.266380000000000561e-02 8.509541256108893448e-02 -8.509541256108893448e-02
5.919999999999999707e-01 6.251279999999999337e-02 -6.251279999999999337e-02 8.501352323639738140e-02 -8.501352323639738140e-02
5.939999999999999725e-01 6.236110000000000264e-02 -6.236110000000000264e-02 8.493079766123738661e-02 -8.493079766123738661e-02
5.959999999999999742e-01 6.220860000000000278e-02 -6.220860000000000278e-02 8.484722409504573404e-02 -8.484722409504573404e-02
5.979999999999999760e-01 6.205549999999999955e-02 -6.205549999999999955e-02 8.476279060209679361e-02 -8.476279060209679361e-02
5.999999999999999778e-01 6.190169999999999700e-02 -6.190169999999999700e-02 8.467748504818449484e-02 -8.467748504818449484e-02
6.019999999999999796e-01 6.174709999999999921e-02 -6.174709999999999921e-02 8.459129509726485974e-02 -8.459129509726485974e-02
6.039999999999999813e-01 6.159169999999999923e-02 -6.159169999999999923e-02 8.450420820806070488e-02 -8.450420820806070488e-02
6.059999999999999831e-01 6.143570000000000281e-02 -6.143570000000000281e-02 8.441621163062894284e-02 -8.441621163062894284e-02
6.079999999999999849e-01 6.127889999999999726e-02 -6.127889999999999726e-02 8.432729240289203732e-02 -8.432729240289203732e-02
6.099999999999999867e-01 6.112139999999999934e-02 -6.112139999999999934e-02 8.423743734713513842e-02 -8.423743734713513842e-02
6.119999999999999885e-01 6.096309999999999923e-02 -6.096309999999999923e-02 8.414663306647024443e-02 -8.414663306647024443e-02
6.139999999999999902e-01 6.080420000000000269e-02 -6.080420000000000269e-02 8.405486594126894417e-02 -8.405486594126894417e-02
6.159999999999999920e-01 6.064449999999999702e-02 -6.064449999999999702e-02 8.396212212556618260e-02 -8.396212212556618260e-02
6.179999999999999938e-01 6.048400000000000304e-02 -6.048400000000000304e-02 8.386838754343639568e-02 -8.386838754343639568e-02
6.199999999999999956e-01 6.032280000000000281e-02 -6.032280000000000281e-02 8.377364788534502615e-02 -8.377364788534502615e-02
6.219999999999999973e-01 6.016080000000000039e-02 -6.016080000000000039e-02 8.367788860447737675e-02 -8.367788860447737675e-02
6.239999999999999991e-01 5.999809999999999865e-02 -5.999809999999999865e-02 8.358109491304765992e-02 -8.358109491304765992e-02
6.260000000000000009e-01 5.983460000000000167e-02 -5.983460000000000167e-02 8.348325177859150514e-02 -8.348325177859150514e-02
6.280000000000000027e-01 5.967039999999999844e-02 -5.967039999999999844e-02 8.338434392024479669e-02 -8.338434392024479669e-02
6.300000000000000044e-01 5.950539999999999996e-02 -5.950539999999999996e-02 8.328435580501231117e-02 -8.328435580501231117e-02
6.320000000000000062e-01 5.933970000000000217e-02 -5.933970000000000217e-02 8.318327164403048479e-02 -8.318327164403048479e-02
6.340000000000000080e-01 5.917320000000000219e-02 -5.917320000000000219e-02 8.308107538882768262e-02 -8.308107538882768262e-02
6.360000000000000098e-01 5.900590000000000002e-02 -5.900590000000000002e-02 8.297775072758695192e-02 -8.297775072758695192e-02
6.380000000000000115e-01 5.883789999999999853e-02 -5.883789999999999853e-02 8.287328108141583938e-02 -8.287328108141583938e-02
6.400000000000000133e-01 5.866910000000000180e-02 -5.866910000000000180e-02 8.276764960062826804e-02 -8.276764960062826804e-02
6.420000000000000151e-01 5.849950000000000289e-02 -5.849950000000000289e-02 8.266083916104438600e-02 -8.266083916104438600e-02
6.440000000000000169e-01 5.832919999999999772e-02 -5.832919999999999772e-02 8.255283236031406291e-02 -8.255283236031406291e-02
6.460000000000000187e-01 5.815800000000000136e-02 -5.815800000000000136e-02 8.244361151427025136e-02 -8.244361151427025136e-02
6.480000000000000204e-01 5.798609999999999876e-02 -5.798609999999999876e-02 8.233315865331967964e-02 -8.233315865331967964e-02
6.500000000000000222e-01 5.781340000000000090e-02 -5.781340000000000090e-02 8.222145551887743986e-02 -8.222145551887743986e-02
6.520000000000000240e-01 5.763990000000000086e-02 -5.763990000000000086e-02 8.210848355985395086e-02 -8.210848355985395086e-02
6.540000000000000258e-01 5.746570000000000150e-02 -5.746570000000000150e-02 8.199422392920228952e-02 -8.199422392920228952e-02
6.560000000000000275e-01 5.729059999999999708e-02 -5.729059999999999708e-02 8.187865748053502202e-02 -8.187865748053502202e-02
6.580000000000000293e-01 5.711469999999999742e-02 -5.711469999999999742e-02 8.176176476482006905e-02 -8.176176476482006905e-02
6.600000000000000311e-01 5.693809999999999844e-02 -5.693809999999999844e-02 8.164352602716583307e-02 -8.164352602716583307e-02
6.620000000000000329e-01 5.676060000000000133e-02 -5.676060000000000133e-02 8.152392120370627326e-02 -8.152392120370627326e-02
6.640000000000000346e-01 5.658239999999999797e-02 -5.658239999999999797e-02 8.140292991859787719e-02 -8.140292991859787719e-02
6.660000000000000364e-01 5.640330000000000343e-02 -5.640330000000000343e-02 8.128053148114036675e-02 -8.128053148114036675e-02
6.680000000000000382e-01 5.622339999999999977e-02 -5.622339999999999977e-02 8.115670488303465546e-02 -8.115670488303465546e-02
6.700000000000000400e-01 5.604270000000000085e-02 -5.604270000000000085e-02 8.103142879579150470e-02 -8.103142879579150470e-02
6.720000000000000417e-01 5.586109999999999687e-02 -5.586109999999999687e-02 8.090468156830622759e-02 -8.090468156830622759e-02
6.740000000000000435e-01 5.567880000000000051e-02 -5.567880000000000051e-02 8.077644122461433152e-02 -8.077644122461433152e-02
6.760000000000000453e-01 5.549559999999999910e-02 -5.549559999999999910e-02 8.064668546184547426e-02 -8.064668546184547426e-02
6.780000000000000471e-01 5.531160000000000243e-02 -5.531160000000000243e-02 8.051539164839266460e-02 -8.051539164839266460e-02
6.800000000000000488e-01 5.512679999999999664e-02 -5.512679999999999664e-02 8.038253682231566444e-02 -8.038253682231566444e-02
6.820000000000000506e-01 5.494109999999999966e-02 -5.494109999999999966e-02 8.024809768999814630e-02 -8.024809768999814630e-02
6.840000000000000524e-01 5.475460000000000049e-02 -5.475460000000000049e-02 8.011205062507929797e-02 -8.011205062507929797e-02
6.860000000000000542e-01 5.456720000000000320e-02 -5.456720000000000320e-02 7.997437166768205097e-02 -7.997437166768205097e-02
6.879999999999999449e-01 5.437899999999999678e-02 -5.437899999999999678e-02 7.983503652396090056e-02 -7.983503652396090056e-02
6.899999999999999467e-01 5.418989999999999918e-02 -5.418989999999999918e-02 7.969402056599372841e-02 -7.969402056599372841e-02
6.919999999999999485e-01 5.399999999999999939e-02 -5.399999999999999939e-02 7.955129883204353769e-02 -7.955129883204353769e-02
6.939999999999999503e-01 5.380929999999999741e-02 -5.380929999999999741e-02 7.940684602721709284e-02 -7.940684602721709284e-02
6.959999999999999520e-01 5.361760000000000137e-02 -5.361760000000000137e-02 7.926063652454887198e-02 -7.926063652454887198e-02
6.979999999999999538e-01 5.342510000000000314e-02 -5.342510000000000314e-02 7.911264436654050214e-02 -7.911264436654050214e-02
6.999999999999999556e-01 5.323169999999999985e-02 -5.323169999999999985e-02 7.896284326718701341e-02 -7.896284326718701341e-02
7.019999999999999574e-01 5.303750000000000131e-02 -5.303750000000000131e-02 7.881120661452296894e-02 -7.881120661452296894e-02
7.039999999999999591e-01 5.284239999999999771e-02 -5.284239999999999771e-02 7.865770747372319294e-02 -7.865770747372319294e-02
7.059999999999999609e-01 5.264640000000000292e-02 -5.264640000000000292e-02 7.850231859079404018e-02 -7.850231859079404018e-02
7.079999999999999627e-01 5.244950000000000306e-02 -5.244950000000000306e-02 7.834501239689378727e-02 -7.834501239689378727e-02
7.099999999999999645e-01 5.225169999999999815e-02 -5.225169999999999815e-02 7.818576101332110062e-02 -7.818576101332110062e-02
7.119999999999999662e-01 5.205300000000000205e-02 -5.205300000000000205e-02 7.802453625721363084e-02 -7.802453625721363084e-02
7.139999999999999680e-01 5.185340000000000088e-02 -5.185340000000000088e-02 7.786130964799956033e-02 -7.786130964799956033e-02
7.159999999999999698e-01 5.165290000000000159e-02 -5.165290000000000159e-02 7.769605241464744294e-02 -7.769605241464744294e-02
7.179999999999999716e-01 5.145140000000000130e-02 -5.145140000000000130e-02 7.752873550376107592e-02 -7.752873550376107592e-02
7.199999999999999734e-01 5.124909999999999882e-02 -5.124909999999999882e-02 7.735932958856824027e-02 -7.735932958856824027e-02
7.219999999999999751e-01 5.104580000000000228e-02 -5.104580000000000228e-02 7.718780507885387998e-02 -7.718780507885387998e-02
7.239999999999999769e-01 5.084160000000000068e-02 -5.084160000000000068e-02 7.701413213189026163e-02 -7.701413213189026163e-02
7.259999999999999787e-01 5.063650000000000095e-02 -5.063650000000000095e-02 7.683828066441844573e-02 -7.683828066441844573e-02
7.279999999999999805e-01 5.043040000000000023e-02 -5.043040000000000023e-02 7.666022036573720555e-02 -7.666022036573720555e-02
7.299999999999999822e-01 5.022340000000000138e-02 -5.022340000000000138e-02 7.647992071195741648e-02 -7.647992071195741648e-02
7.319999999999999840e-01 5.001540000000000152e-02 -5.001540000000000152e-02 7.629735098148174299e-02 -7.629735098148174299e-02
7.339999999999999858e-01 4.980649999999999661e-02 -4.980649999999999661e-02 7.611248027177074105e-02 -7.611248027177074105e-02
7.359999999999999876e-01 4.959659999999999763e-02 -4.959659999999999763e-02 7.592527751745888065e-02 -7.592527751745888065e-02
7.379999999999999893e-01 4.938569999999999766e-02 -4.938569999999999766e-02 7.573571150988481215e-02 -7.573571150988481215e-02
7.399999999999999911e-01 4.917379999999999668e-02 -4.917379999999999668e-02 7.554375091810172638e-02 -7.554375091810172638e-02
7.419999999999999929e-01 4.896099999999999758e-02 -4.896099999999999758e-02 7.534936431143557378e-02 -7.534936431143557378e-02
7.439999999999999947e-01 4.874710000000000154e-02 -4.874710000000000154e-02 7.515252018365903286e-02 -7.515252018365903286e-02
7.459999999999999964e-01 4.853230000000000044e-02 -4.853230000000000044e-02 7.495318697885088033e-02 -7.495318697885088033e-02
7.479999999999999982e-01 4.831640000000000240e-02 -4.831640000000000240e-02 7.475133311901070721e-02 -7.475133311901070721e-02
7.500000000000000000e-01 4.809950000000000336e-02 -4.809950000000000336e-02 7.454692703349966032e-02 -7.454692703349966032e-02
7.520000000000000018e-01 4.788160000000000333e-02 -4.788160000000000333e-02 7.433993719037781944e-02 -7.433993719037781944e-02
7.540000000000000036e-01 4.766270000000000229e-02 -4.766270000000000229e-02 7.413033212970908392e-02 -7.413033212970908392e-02
7.560000000000000053e-01 4.744269999999999737e-02 -4.744269999999999737e-02 7.391808049890367938e-02 -7.391808049890367938e-02
7.580000000000000071e-01 4.722160000000000246e-02 -4.722160000000000246e-02 7.370315109016788158e-02 -7.370315109016788158e-02
7.600000000000000089e-01 4.699949999999999961e-02 -4.699949999999999961e-02 7.348551288012912519e-02 -7.348551288012912519e-02
7.620000000000000107e-01 4.677629999999999982e-02 -4.677629999999999982e-02 7.326513507170298589e-02 -7.326513507170298589e-02
7.640000000000000124e-01 4.655209999999999904e-02 -4.655209999999999904e-02 7.304198713826656753e-02 -7.304198713826656753e-02
7.660000000000000142e-01 4.632669999999999844e-02 -4.632669999999999844e-02 7.281603887019975907e-02 -7.281603887019975907e-02
7.680000000000000160e-01 4.610029999999999684e-02 -4.610029999999999684e-02 7.258726042385257871e-02 -7.258726042385257871e-02
7.700000000000000178e-01 4.587279999999999830e-02 -4.587279999999999830e-02 7.235562237299313082e-02 -7.235562237299313082e-02
7.720000000000000195e-01 4.564409999999999995e-02 -4.564409999999999995e-02 7.212109576278535883e-02 -7.212109576278535883e-02
7.740000000000000213e-01 4.541429999999999773e-02 -4.541429999999999773e-02 7.188365216634111377e-02 -7.188365216634111377e-02
7.760000000000000231e-01 4.518339999999999856e-02 -4.518339999999999856e-02 7.164326374388411967e-02 -7.164326374388411967e-02
7.780000000000000249e-01 4.495129999999999959e-02 -4.495129999999999959e-02 7.139990330455661671e-02 -7.139990330455661671e-02
7.800000000000000266e-01 4.471800000000000080e-02 -4.471800000000000080e-02 7.115354437089163597e-02 -7.115354437089163597e-02
7.820000000000000284e-01 4.448359999999999814e-02 -4.448359999999999814e-02 7.090416124596438108e-02 -7.090416124596438108e-02
7.840000000000000302e-01 4.424789999999999973e-02 -4.424789999999999973e-02 7.065172908322674139e-02 -7.065172908322674139e-02
7.860000000000000320e-01 4.401109999999999745e-02 -4.401109999999999745e-02 7.039622395901747043e-02 -7.039622395901747043e-02
7.880000000000000338e-01 4.377310000000000229e-02 -4.377310000000000229e-02 7.013762294772889205e-02 -7.013762294772889205e-02
7.900000000000000355e-01 4.353379999999999750e-02 -4.353379999999999750e-02 6.987590419959736898e-02 -6.987590419959736898e-02
7.920000000000000373e-01 4.329329999999999984e-02 -4.329329999999999984e-02 6.961104702107055731e-02 -6.961104702107055731e-02
7.940000000000000391e-01 4.305149999999999949e-02 -4.305149999999999949e-02 6.934303195768895534e-02 -6.934303195768895534e-02
7.960000000000000409e-01 4.280849999999999933e-02 -4.280849999999999933e-02 6.907184087940217154e-02 -6.907184087940217154e-02
7.980000000000000426e-01 4.256420000000000342e-02 -4.256420000000000342e-02 6.879745706822282258e-02 -6.879745706822282258e-02
8.000000000000000444e-01 4.231850000000000195e-02 -4.231850000000000195e-02 6.851986530810126597e-02 -6.851986530810126597e-02
8.020000000000000462e-01 4.207160000000000066e-02 -4.207160000000000066e-02 6.823905197688454050e-02 -6.823905197688454050e-02
8.040000000000000480e-01 4.182330000000000075e-02 -4.182330000000000075e-02 6.795500514020101634e-02 -6.795500514020101634e-02
8.060000000000000497e-01 4.157360000000000222e-02 -4.157360000000000222e-02 6.766771464708985773e-02 -6.766771464708985773e-02
8.080000000000000515e-01 4.132260000000000100e-02 -4.132260000000000100e-02 6.737717222717064247e-02 -6.737717222717064247e-02
8.100000000000000533e-01 4.107009999999999827e-02 -4.107009999999999827e-02 6.708337158912425213e-02 -6.708337158912425213e-02
8.120000000000000551e-01 4.081629999999999980e-02 -4.081629999999999980e-02 6.678630852023030584e-02 -6.678630852023030584e-02
8.139999999999999458e-01 4.056099999999999983e-02 -4.056099999999999983e-02 6.648598098668055678e-02 -6.648598098668055678e-02
8.159999999999999476e-01 4.030430000000000124e-02 -4.030430000000000124e-02 6.618238923436110810e-02 -6.618238923436110810e-02
8.179999999999999494e-01 4.004599999999999826e-02 -4.004599999999999826e-02 6.587553588976907681e-02 -6.587553588976907681e-02
8.199999999999999512e-01 3.978629999999999667e-02 -3.978629999999999667e-02 6.556542606070199508e-02 -6.556542606070199508e-02
8.219999999999999529e-01 3.952499999999999764e-02 -3.952499999999999764e-02 6.525206743633130135e-02 -6.525206743633130135e-02
8.239999999999999547e-01 3.926219999999999710e-02 -3.926219999999999710e-02 6.493547038624421230e-02 -6.493547038624421230e-02
8.259999999999999565e-01 3.899770000000000320e-02 -3.899770000000000320e-02 6.461564805801187084e-02 -6.461564805801187084e-02
8.279999999999999583e-01 3.873170000000000085e-02 -3.873170000000000085e-02 6.429261647281607484e-02 -6.429261647281607484e-02
8.299999999999999600e-01 3.846410000000000107e-02 -3.846410000000000107e-02 6.396639461864278564e-02 -6.396639461864278564e-02
8.319999999999999618e-01 3.819480000000000097e-02 -3.819480000000000097e-02 6.363700454052746702e-02 -6.363700454052746702e-02
8.339999999999999636e-01 3.792369999999999769e-02 -3.792369999999999769e-02 6.330447142731658594e-02 -6.330447142731658594e-02
8.359999999999999654e-01 3.765099999999999697e-02 -3.765099999999999697e-02 6.296882369439076033e-02 -6.296882369439076033e-02
8.379999999999999671e-01 3.737639999999999713e-02 -3.737639999999999713e-02 6.263009306177906577e-02 -6.263009306177906577e-02
8.399999999999999689e-01 3.710000000000000103e-02 -3.710000000000000103e-02 6.228831462708071115e-02 -6.228831462708071115e-02
8.419999999999999707e-01 3.682180000000000175e-02 -3.682180000000000175e-02 6.194352693260103682e-02 -6.194352693260103682e-02
8.439999999999999725e-01 3.654170000000000335e-02 -3.654170000000000335e-02 6.159577202610283519e-02 -6.159577202610283519e-02
8.459999999999999742e-01 3.625969999999999888e-02 -3.625969999999999888e-02 6.124509551457222450e-02 -6.124509551457222450e-02
8.479999999999999760e-01 3.597580000000000222e-02 -3.597580000000000222e-02 6.089154661040159511e-02 -6.089154661040159511e-02
8.499999999999999778e-01 3.568980000000000069e-02 -3.568980000000000069e-02 6.053517816939990581e-02 -6.053517816939990581e-02
8.519999999999999796e-01 3.540190000000000003e-02 -3.540190000000000003e-02 6.017604672005382599e-02 -6.017604672005382599e-02
8.539999999999999813e-01 3.511170000000000263e-02 -3.511170000000000263e-02 5.981421248348173236e-02 -5.981421248348173236e-02
8.559999999999999831e-01 3.481950000000000323e-02 -3.481950000000000323e-02 5.944973938354725096e-02 -5.944973938354725096e-02
8.579999999999999849e-01 3.452500000000000013e-02 -3.452500000000000013e-02 5.908269504662888583e-02 -5.908269504662888583e-02
8.599999999999999867e-01 3.422830000000000317e-02 -3.422830000000000317e-02 5.871315079057916331e-02 -5.871315079057916331e-02
8.619999999999999885e-01 3.392930000000000251e-02 -3.392930000000000251e-02 5.834118160244847889e-02 -5.834118160244847889e-02
8.639999999999999902e-01 3.362790000000000223e-02 -3.362790000000000223e-02 5.796686610459757250e-02 -5.796686610459757250e-02
8.659999999999999920e-01 3.332399999999999946e-02 -3.332399999999999946e-02 5.759028650887659806e-02 -5.759028650887659806e-02
8.679999999999999938e-01 3.301769999999999705e-02 -3.301769999999999705e-02 5.721152855860872632e-02 -5.721152855860872632e-02
8.699999999999999956e-01 3.270870000000000027e-02 -3.270870000000000027e-02 5.683068145818136879e-02 -5.683068145818136879e-02
8.719999999999999973e-01 3.239700000000000218e-02 -3.239700000000000218e-02 5.644783779011828401e-02 -5.644783779011828401e-02
8.739999999999999991e-01 3.208260000000000278e-02 -3.208260000000000278e-02 5.606309341958062853e-02 -5.606309341958062853e-02
8.760000000000000009e-01 3.176539999999999919e-02 -3.176539999999999919e-02 5.567654738632318856e-02 -5.567654738632318856e-02
8.780000000000000027e-01 3.144530000000000242e-02 -3.144530000000000242e-02 5.528830178421428876e-02 -5.528830178421428876e-02
8.800000000000000044e-01 3.112219999999999917e-02 -3.112219999999999917e-02 5.489846162851145378e-02 -5.489846162851145378e-02
8.820000000000000062e-01 3.079590000000000105e-02 -3.079590000000000105e-02 5.450713471117116238e-02 -5.450713471117116238e-02
8.840000000000000080e-01 3.046640000000000112e-02 -3.046640000000000112e-02 5.411443144455744397e-02 -5.411443144455744397e-02
8.860000000000000098e-01 3.013340000000000116e-02 -3.013340000000000116e-02 5.372046469400035273e-02 -5.372046469400035273e-02
8.880000000000000115e-01 2.979700000000000057e-02 -2.979700000000000057e-02 5.332534959974070260e-02 -5.332534959974070260e-02
8.900000000000000133e-01 2.945690000000000114e-02 -2.945690000000000114e-02 5.292920338888032483e-02 -5.292920338888032483e-02
8.920000000000000151e-01 2.911309999999999940e-02 -2.911309999999999940e-02 5.253214517803703881e-02 -5.253214517803703881e-02
8.940000000000000169e-01 2.876540000000000000e-02 -2.876540000000000000e-02 5.213429576747920235e-02 -5.213429576747920235e-02
8.960000000000000187e-01 2.841360000000000066e-02 -2.841360000000000066e-02 5.173577742758509596e-02 -5.173577742758509596e-02
8.980000000000000204e-01 2.805739999999999970e-02 -2.805739999999999970e-02 5.133671367853716305e-02 -5.133671367853716305e-02
9.000000000000000222e-01 2.769670000000000118e-02 -2.769670000000000118e-02 5.093722906421824237e-02 -5.093722906421824237e-02
9.020000000000000240e-01 2.733129999999999935e-02 -2.733129999999999935e-02 5.053744892132715910e-02 -5.053744892132715910e-02
9.040000000000000258e-01 2.696080000000000004e-02 -2.696080000000000004e-02 5.013749914477236974e-02 -5.013749914477236974e-02
9.060000000000000275e-01 2.658519999999999980e-02 -2.658519999999999980e-02 4.973750595043469058e-02 -4.973750595043469058e-02
9.080000000000000293e-01 2.620400000000000160e-02 -2.620400000000000160e-02 4.933759563641354484e-02 -4.933759563641354484e-02
9.100000000000000311e-01 2.581709999999999908e-02 -2.581709999999999908e-02 4.893789434388427090e-02 -4.893789434388427090e-02
9.120000000000000329e-01 2.542379999999999987e-02 -2.542379999999999987e-02 4.853852781869755217e-02 -4.853852781869755217e-02
9.140000000000000346e-01 2.502400000000000110e-02 -2.502400000000000110e-02 4.813962117484554826e-02 -4.813962117484554826e-02
9.160000000000000364e-01 2.461690000000000059e-02 -2.461690000000000059e-02 4.774129866090270208e-02 -4.774129866090270208e-02
9.180000000000000382e-01 2.420210000000000070e-02 -2.420210000000000070e-02 4.734368343052341999e-02 -4.734368343052341999e-02
9.200000000000000400e-01 2.377889999999999865e-02 -2.377889999999999865e-02 4.694689731804302379e-02 -4.694689731804302379e-02
9.220000000000000417e-01 2.334699999999999970e-02 -2.334699999999999970e-02 4.655106062018478374e-02 -4.655106062018478374e-02
9.240000000000000435e-01 2.290520000000000056e-02 -2.290520000000000056e-02 4.615629188482291839e-02 -4.615629188482291839e-02
9.260000000000000453e-01 2.245290000000000133e-02 -2.245290000000000133e-02 4.576270770769219620e-02 -4.576270770769219620e-02
9.280000000000000471e-01 2.198850000000000110e-02 -2.198850000000000110e-02 4.537042253786792434e-02 -4.537042253786792434e-02
9.300000000000000488e-01 2.151089999999999947e-02 -2.151089999999999947e-02 4.497954849276800809e-02 -4.497954849276800809e-02
9.320000000000000506e-01 2.101779999999999968e-02 -2.101779999999999968e-02 4.459019518335184673e-02 -4.459019518335184673e-02
9.340000000000000524e-01 2.050710000000000033e-02 -2.050710000000000033e-02 4.420246955010953549e-02 -4.420246955010953549e-02
9.360000000000000542e-01 1.997499999999999970e-02 -1.997499999999999970e-02 4.381647571035145183e-02 -4.381647571035145183e-02
9.379999999999999449e-01 1.941709999999999964e-02 -1.941709999999999964e-02 4.343231481722223397e-02 -4.343231481722223397e-02
9.399999999999999467e-01 1.882529999999999967e-02 -1.882529999999999967e-02 4.305008493077687459e-02 -4.305008493077687459e-02
9.419999999999999485e-01 1.818590000000000137e-02 -1.818590000000000137e-02 4.266988090137044387e-02 -4.266988090137044387e-02
9.439999999999999503e-01 1.744549999999999920e-02 -1.744549999999999920e-02 4.229179426552676091e-02 -4.229179426552676091e-02
9.459999999999999520e-01 1.658259999999999942e-02 -1.658259999999999942e-02 4.191591315436883625e-02 -4.191591315436883625e-02
9.479999999999999538e-01 1.578780000000000114e-02 -1.578780000000000114e-02 4.154232221461238300e-02 -4.154232221461238300e-02
9.499999999999999556e-01 1.513399999999999988e-02 -1.513399999999999988e-02 4.117110254204667252e-02 -4.117110254204667252e-02
9.519999999999999574e-01 1.453669999999999962e-02 -1.453669999999999962e-02 4.080233162735352054e-02 -4.080233162735352054e-02
9.539999999999999591e-01 1.397890000000000070e-02 -1.397890000000000070e-02 4.043608331404664052e-02 -4.043608331404664052e-02
9.559999999999999609e-01 1.345149999999999992e-02 -1.345149999999999992e-02 4.007242776824992969e-02 -4.007242776824992969e-02
9.579999999999999627e-01 1.294909999999999985e-02 -1.294909999999999985e-02 3.971143145997514667e-02 -3.971143145997514667e-02
9.599999999999999645e-01 1.246809999999999932e-02 -1.246809999999999932e-02 3.935315715550699589e-02 -3.935315715550699589e-02
9.619999999999999662e-01 1.200550000000000055e-02 -1.200550000000000055e-02 3.899766392045728863e-02 -3.899766392045728863e-02
9.639999999999999680e-01 1.155939999999999919e-02 -1.155939999999999919e-02 3.864500713300918905e-02 -3.864500713300918905e-02
9.659999999999999698e-01 1.112819999999999955e-02 -1.112819999999999955e-02 3.829523850683824032e-02 -3.829523850683824032e-02
9.679999999999999716e-01 1.071060000000000068e-02 -1.071060000000000068e-02 3.794840612316857653e-02 -3.794840612316857653e-02
9.699999999999999734e-01 1.030559999999999983e-02 -1.030559999999999983e-02 3.760455447139980645e-02 -3.760455447139980645e-02
9.719999999999999751e-01 9.912060000000000315e-03 -9.912060000000000315e-03 3.726372449772343692e-02 -3.726372449772343692e-02
9.739999999999999769e-01 9.529680000000000442e-03 -9.529680000000000442e-03 3.692595366113617800e-02 -3.692595366113617800e-02
9.759999999999999787e-01 9.157689999999999581e-03 -9.157689999999999581e-03 3.659127599625092153e-02 -3.659127599625092153e-02
9.779999999999999805e-01 8.795729999999999868e-03 -8.795729999999999868e-03 3.625972218230499172e-02 -3.625972218230499172e-02
9.799999999999999822e-01 8.443140000000000020e-03 -8.443140000000000020e-03 3.593131961776782624e-02 -3.593131961776782624e-02
9.819999999999999840e-01 8.099729999999999430e-03 -8.099729999999999430e-03 3.560609249995773384e-02 -3.560609249995773384e-02
9.839999999999999858e-01 7.764850000000000224e-03 -7.764850000000000224e-03 3.528406190908755374e-02 -3.528406190908755374e-02
9.859999999999999876e-01 7.438280000000000239e-03 -7.438280000000000239e-03 3.496524589617362733e-02 -3.496524589617362733e-02
9.879999999999999893e-01 7.119549999999999663e-03 -7.119549999999999663e-03 3.464965957425902854e-02 -3.464965957425902854e-02
9.899999999999999911e-01 6.808739999999999758e-03 -6.808739999999999758e-03 3.433731521242174706e-02 -3.433731521242174706e-02
9.919999999999999929e-01 6.505430000000000414e-03 -6.505430000000000414e-03 3.402822233205983482e-02 -3.402822233205983482e-02
9.939999999999999947e-01 6.209609999999999956e-03 -6.209609999999999956e-03 3.372238780496910476e-02 -3.372238780496910476e-02
9.959999999999999964e-01 5.920899999999999774e-03 -5.920899999999999774e-03 3.341981595275366618e-02 -3.341981595275366618e-02
9.979999999999999982e-01 5.639370000000000320e-03 -5.639370000000000320e-03 3.312050864713531745e-02 -3.312050864713531745e-02
1.000000000000000000e+00 5.364540000000000107e-03 -5.364540000000000107e-03 3.282446541075442065e-02 -3.282446541075442065e-02
1.002000000000000002e+00 5.096599999999999742e-03 -5.096599999999999742e-03 3.253168351808215925e-02 -3.253168351808215925e-02
1.004000000000000004e+00 4.835080000000000280e-03 -4.835080000000000280e-03 3.224215809609076028e-02 -3.224215809609076028e-02
1.006000000000000005e+00 4.580210000000000357e-03 -4.580210000000000357e-03 3.195588222435632314e-02 -3.195588222435632314e-02
1.008000000000000007e+00 4.331699999999999960e-03 -4.331699999999999960e-03 3.167284703429484177e-02 -3.167284703429484177e-02
1.010000000000000009e+00 4.089650000000000230e-03 -4.089650000000000230e-03 3.139304180725954047e-02 -3.139304180725954047e-02
1.012000000000000011e+00 3.853819999999999989e-03 -3.853819999999999989e-03 3.111645407125258889e-02 -3.111645407125258889e-02
1.014000000000000012e+00 3.624300000000000004e-03 -3.624300000000000004e-03 3.084306969603017520e-02 -3.084306969603017520e-02
1.016000000000000014e+00 3.400820000000000145e-03 -3.400820000000000145e-03 3.057287298640373394e-02 -3.057287298640373394e-02
1.018000000000000016e+00 3.183440000000000054e-03 -3.183440000000000054e-03 3.030584677356352313e-02 -3.030584677356352313e-02
1.020000000000000018e+00 2.972049999999999952e-03 -2.972049999999999952e-03 3.004197250427308521e-02 -3.004197250427308521e-02
1.022000000000000020e+00 2.766859999999999892e-03 -2.766859999999999892e-03 2.978123032780423396e-02 -2.978123032780423396e-02
1.024000000000000021e+00 2.567700000000000017e-03 -2.567700000000000017e-03 2.952359918050205881e-02 -2.952359918050205881e-02
1.026000000000000023e+00 2.374719999999999869e-03 -2.374719999999999869e-03 2.926905686788847799e-02 -2.926905686788847799e-02
1.028000000000000025e+00 2.187820000000000042e-03 -2.187820000000000042e-03 2.901758014423018450e-02 -2.901758014423018450e-02
1.030000000000000027e+00 2.007090000000000003e-03 -2.007090000000000003e-03 2.876914478951355866e-02 -2.876914478951355866e-02
1.032000000000000028e+00 1.832410000000000028e-03 -1.832410000000000028e-03 2.852372568378408468e-02 -2.852372568378408468e-02
1.034000000000000030e+00 1.663870000000000019e-03 -1.663870000000000019e-03 2.828129687882182872e-02 -2.828129687882182872e-02
1.036000000000000032e+00 1.501570000000000031e-03 -1.501570000000000031e-03 2.804183166713777528e-02 -2.804183166713777528e-02
1.038000000000000034e+00 1.345679999999999923e-03 -1.345679999999999923e-03 2.780530264828703912e-02 -2.780530264828703912e-02
1.040000000000000036e+00 1.196269999999999929e-03 -1.196269999999999929e-03 2.757168179250618634e-02 -2.757168179250618634e-02
1.042000000000000037e+00 1.053440000000000105e-03 -1.053440000000000105e-03 2.734094050169130416e-02 -2.734094050169130416e-02
1.044000000000000039e+00 9.173799999999999750e-04 -9.173799999999999750e-04 2.711304966774199729e-02 -2.711304966774199729e-02
1.046000000000000041e+00 7.881640000000000520e-04 -7.881640000000000520e-04 2.688797972830463470e-02 -2.688797972830463470e-02
1.048000000000000043e+00 6.659370000000000176e-04 -6.659370000000000176e-04 2.666570071995456870e-02 -2.666570071995456870e-02
1.050000000000000044e+00 5.509059999999999869e-04 -5.509059999999999869e-04 2.644618232886325471e-02 -2.644618232886325471e-02
1.052000000000000046e+00 4.434899999999999975e-04 -4.434899999999999975e-04 2.622939393900151211e-02 -2.622939393900151211e-02
1.054000000000000048e+00 3.439809999999999851e-04 -3.439809999999999851e-04 2.601530467793433665e-02 -2.601530467793433665e-02
1.056000000000000050e+00 2.528200000000000087e-04 -2.528200000000000087e-04 2.580388346026676535e-02 -2.580388346026676535e-02
1.058000000000000052e+00 1.701779999999999959e-04 -1.701779999999999959e-04 2.559509902880328230e-02 -2.559509902880328230e-02
1.060000000000000053e+00 9.651699999999999765e-05 -9.651699999999999765e-05 2.538891999348587281e-02 -2.538891999348587281e-02
1.062000000000000055e+00 1.973710000000000115e-05 -1.973710000000000115e-05 2.518531486817781814e-02 -2.518531486817781814e-02
1.064000000000000057e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.498425210536198149e-02 -2.498425210536198149e-02
1.066000000000000059e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.478570012882324106e-02 -2.478570012882324106e-02
1.068000000000000060e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.458962736438558006e-02 -2.458962736438558006e-02
1.070000000000000062e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.439600226877459282e-02 -2.439600226877459282e-02
1.072000000000000064e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.420479335667606591e-02 -2.420479335667606591e-02
1.074000000000000066e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.401596922606121301e-02 -2.401596922606121301e-02
1.076000000000000068e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.382949858184828587e-02 -2.382949858184828587e-02
1.078000000000000069e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.364535025796976608e-02 -2.364535025796976608e-02
1.080000000000000071e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.346349323791308006e-02 -2.346349323791308006e-02
1.082000000000000073e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.328389667380185296e-02 -2.328389667380185296e-02
1.084000000000000075e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.310652990408318050e-02 -2.310652990408318050e-02
1.086000000000000076e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.293136246988510332e-02 -2.293136246988510332e-02
1.088000000000000078e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.275836413010682430e-02 -2.275836413010682430e-02
1.090000000000000080e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.258750487530253315e-02 -2.258750487530253315e-02
1.092000000000000082e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.241875494041815908e-02 -2.241875494041815908e-02
1.094000000000000083e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.225208481643830075e-02 -2.225208481643830075e-02
1.096000000000000085e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.208746526099911872e-02 -2.208746526099911872e-02
1.098000000000000087e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.192486730802080397e-02 -2.192486730802080397e-02
1.100000000000000089e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.176426227641163960e-02 -2.176426227641163960e-02
1.102000000000000091e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.160562177789367155e-02 -2.160562177789367155e-02
1.104000000000000092e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.144891772399806426e-02 -2.144891772399806426e-02
1.106000000000000094e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.129412233227668400e-02 -2.129412233227668400e-02
1.108000000000000096e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.114120813177415570e-02 -2.114120813177415570e-02
1.110000000000000098e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.099014796780324793e-02 -2.099014796780324793e-02
1.112000000000000099e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.084091500606438663e-02 -2.084091500606438663e-02
1.114000000000000101e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.069348273614847813e-02 -2.069348273614847813e-02
1.116000000000000103e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.054782497446046297e-02 -2.054782497446046297e-02
1.118000000000000105e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.040391586659933906e-02 -2.040391586659933906e-02
1.120000000000000107e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.026172988922880780e-02 -2.026172988922880780e-02
1.122000000000000108e+00 0.000000000000000000e+00 -0.000000000000000000e+00 2.012124185147108613e-02 -2.012124185147108613e-02
1.124000000000000110e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.998242689585479070e-02 -1.998242689585479070e-02
1.125999999999999890e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.984526049884655780e-02 -1.984526049884655780e-02
1.127999999999999892e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.970971847099424815e-02 -1.970971847099424815e-02
1.129999999999999893e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.957577695670873613e-02 -1.957577695670873613e-02
1.131999999999999895e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.944341243370915212e-02 -1.944341243370915212e-02
1.133999999999999897e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.931260171215602034e-02 -1.931260171215602034e-02
1.135999999999999899e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.918332193349482975e-02 -1.918332193349482975e-02
1.137999999999999901e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.905555056903168731e-02 -1.905555056903168731e-02
1.139999999999999902e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.892926541826146086e-02 -1.892926541826146086e-02
1.141999999999999904e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.880444460696782671e-02 -1.880444460696782671e-02
1.143999999999999906e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.868106658511331161e-02 -1.868106658511331161e-02
1.145999999999999908e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.855911012453675610e-02 -1.855911012453675610e-02
1.147999999999999909e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.843855431647440854e-02 -1.843855431647440854e-02
1.149999999999999911e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.831937856892002989e-02 -1.831937856892002989e-02
1.151999999999999913e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.820156260383840041e-02 -1.820156260383840041e-02
1.153999999999999915e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.808508645424613051e-02 -1.808508645424613051e-02
1.155999999999999917e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.796993046117221701e-02 -1.796993046117221701e-02
1.157999999999999918e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.785607527051079682e-02 -1.785607527051079682e-02
1.159999999999999920e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.774350182977719667e-02 -1.774350182977719667e-02
1.161999999999999922e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.763219138477801345e-02 -1.763219138477801345e-02
1.163999999999999924e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.752212547620530386e-02 -1.752212547620530386e-02
1.165999999999999925e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.741328593616404269e-02 -1.741328593616404269e-02
1.167999999999999927e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.730565488464185300e-02 -1.730565488464185300e-02
1.169999999999999929e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.719921472592911976e-02 -1.719921472592911976e-02
1.171999999999999931e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.709394814499715087e-02 -1.709394814499715087e-02
1.173999999999999932e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.698983810384158827e-02 -1.698983810384158827e-02
1.175999999999999934e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.688686783779782055e-02 -1.688686783779782055e-02
1.177999999999999936e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.678502085183453119e-02 -1.678502085183453119e-02
1.179999999999999938e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.668428091683132886e-02 -1.668428091683132886e-02
1.181999999999999940e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.658463206584576827e-02 -1.658463206584576827e-02
1.183999999999999941e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.648605859037483717e-02 -1.648605859037483717e-02
1.185999999999999943e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.638854503661557258e-02 -1.638854503661557258e-02
1.187999999999999945e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.629207620172915677e-02 -1.629207620172915677e-02
1.189999999999999947e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.619663713011245884e-02 -1.619663713011245884e-02
1.191999999999999948e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.610221310968072347e-02 -1.610221310968072347e-02
1.193999999999999950e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.600878966816488003e-02 -1.600878966816488003e-02
1.195999999999999952e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.591635256942655272e-02 -1.591635256942655272e-02
1.197999999999999954e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.582488780979363768e-02 -1.582488780979363768e-02
1.199999999999999956e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.573438161441931965e-02 -1.573438161441931965e-02
1.201999999999999957e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.564482043366656819e-02 -1.564482043366656819e-02
1.203999999999999959e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.555619093952071569e-02 -1.555619093952071569e-02
1.205999999999999961e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.546848002203190554e-02 -1.546848002203190554e-02
1.207999999999999963e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.538167478578934128e-02 -1.538167478578934128e-02
1.209999999999999964e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.529576254642892041e-02 -1.529576254642892041e-02
1.211999999999999966e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.521073082717586816e-02 -1.521073082717586816e-02
1.213999999999999968e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.512656735542355392e-02 -1.512656735542355392e-02
1.215999999999999970e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.504326005934983335e-02 -1.504326005934983335e-02
1.217999999999999972e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.496079706457192904e-02 -1.496079706457192904e-02
1.219999999999999973e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.487916669084067903e-02 -1.487916669084067903e-02
1.221999999999999975e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.479835744877520259e-02 -1.479835744877520259e-02
1.223999999999999977e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.471835803663846393e-02 -1.471835803663846393e-02
1.225999999999999979e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.463915733715447434e-02 -1.463915733715447434e-02
1.227999999999999980e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.456074441436761013e-02 -1.456074441436761013e-02
1.229999999999999982e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.448310851054448491e-02 -1.448310851054448491e-02
1.231999999999999984e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.440623904311861408e-02 -1.440623904311861408e-02
1.233999999999999986e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.433012560167832954e-02 -1.433012560167832954e-02
1.235999999999999988e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.425475794499798249e-02 -1.425475794499798249e-02
1.237999999999999989e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.418012599811252494e-02 -1.418012599811252494e-02
1.239999999999999991e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.410621984943575408e-02 -1.410621984943575408e-02
1.241999999999999993e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.403302974792197157e-02 -1.403302974792197157e-02
1.243999999999999995e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.396054610027112723e-02 -1.396054610027112723e-02
1.245999999999999996e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.388875946817741402e-02 -1.388875946817741402e-02
1.247999999999999998e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.381766056562101601e-02 -1.381766056562101601e-02
1.250000000000000000e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.374724025620300411e-02 -1.374724025620300411e-02
1.252000000000000002e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.367748955052299278e-02 -1.367748955052299278e-02
1.254000000000000004e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.360839960359942584e-02 -1.360839960359942584e-02
1.256000000000000005e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.353996171233217208e-02 -1.353996171233217208e-02
1.258000000000000007e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.347216731300707876e-02 -1.347216731300707876e-02
1.260000000000000009e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.340500797884217055e-02 -1.340500797884217055e-02
1.262000000000000011e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.333847541757517477e-02 -1.333847541757517477e-02
1.264000000000000012e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.327256146909185433e-02 -1.327256146909185433e-02
1.266000000000000014e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.320725810309490017e-02 -1.320725810309490017e-02
1.268000000000000016e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.314255741681284034e-02 -1.314255741681284034e-02
1.270000000000000018e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.307845163274858925e-02 -1.307845163274858925e-02
1.272000000000000020e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.301493309646717389e-02 -1.301493309646717389e-02
1.274000000000000021e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.295199427442211317e-02 -1.295199427442211317e-02
1.276000000000000023e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.288962775182007740e-02 -1.288962775182007740e-02
1.278000000000000025e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.282782623052321561e-02 -1.282782623052321561e-02
1.280000000000000027e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.276658252698880704e-02 -1.276658252698880704e-02
1.282000000000000028e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.270588957024558832e-02 -1.270588957024558832e-02
1.284000000000000030e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.264574039990633107e-02 -1.264574039990633107e-02
1.286000000000000032e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.258612816421614267e-02 -1.258612816421614267e-02
1.288000000000000034e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.252704611813596630e-02 -1.252704611813596630e-02
1.290000000000000036e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.246848762146078420e-02 -1.246848762146078420e-02
1.292000000000000037e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.241044613697195320e-02 -1.241044613697195320e-02
1.294000000000000039e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.235291522862323570e-02 -1.235291522862323570e-02
1.296000000000000041e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.229588855975988909e-02 -1.229588855975988909e-02
1.298000000000000043e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.223935989137043927e-02 -1.223935989137043927e-02
1.300000000000000044e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.218332308037045619e-02 -1.218332308037045619e-02
1.302000000000000046e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.212777207791794314e-02 -1.212777207791794314e-02
1.304000000000000048e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.207270092775976703e-02 -1.207270092775976703e-02
1.306000000000000050e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.201810376460859045e-02 -1.201810376460859045e-02
1.308000000000000052e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.196397481254988897e-02 -1.196397481254988897e-02
1.310000000000000053e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.191030838347842402e-02 -1.191030838347842402e-02
1.312000000000000055e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.185709887556374298e-02 -1.185709887556374298e-02
1.314000000000000057e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.180434077174421018e-02 -1.180434077174421018e-02
1.316000000000000059e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.175202863824903465e-02 -1.175202863824903465e-02
1.318000000000000060e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.170015712314781409e-02 -1.170015712314781409e-02
1.320000000000000062e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.164872095492718897e-02 -1.164872095492718897e-02
1.322000000000000064e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.159771494109390622e-02 -1.159771494109390622e-02
1.324000000000000066e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.154713396680414651e-02 -1.154713396680414651e-02
1.326000000000000068e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.149697299351834512e-02 -1.149697299351834512e-02
1.328000000000000069e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.144722705768118180e-02 -1.144722705768118180e-02
1.330000000000000071e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.139789126942631486e-02 -1.139789126942631486e-02
1.332000000000000073e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.134896081130528159e-02 -1.134896081130528159e-02
1.334000000000000075e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.130043093704026329e-02 -1.130043093704026329e-02
1.336000000000000076e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.125229697030014075e-02 -1.125229697030014075e-02
1.338000000000000078e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.120455430349952611e-02 -1.120455430349952611e-02
1.340000000000000080e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.115719839662021595e-02 -1.115719839662021595e-02
1.342000000000000082e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.111022477605482298e-02 -1.111022477605482298e-02
1.344000000000000083e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.106362903347195108e-02 -1.106362903347195108e-02
1.346000000000000085e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.101740682470266422e-02 -1.101740682470266422e-02
1.348000000000000087e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.097155386864783790e-02 -1.097155386864783790e-02
1.350000000000000089e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.092606594620589358e-02 -1.092606594620589358e-02
1.352000000000000091e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.088093889922063864e-02 -1.088093889922063864e-02
1.354000000000000092e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.083616862944876240e-02 -1.083616862944876240e-02
1.356000000000000094e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.079175109754664311e-02 -1.079175109754664311e-02
1.358000000000000096e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.074768232207608080e-02 -1.074768232207608080e-02
1.360000000000000098e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.070395837852860035e-02 -1.070395837852860035e-02
1.362000000000000099e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.066057539836794479e-02 -1.066057539836794479e-02
1.364000000000000101e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.061752956809045717e-02 -1.061752956809045717e-02
1.366000000000000103e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.057481712830292755e-02 -1.057481712830292755e-02
1.368000000000000105e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.053243437281767281e-02 -1.053243437281767281e-02
1.370000000000000107e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.049037764776441020e-02 -1.049037764776441020e-02
1.372000000000000108e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.044864335071863520e-02 -1.044864335071863520e-02
1.374000000000000110e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.040722792984623106e-02 -1.040722792984623106e-02
1.375999999999999890e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.036612788306391468e-02 -1.036612788306391468e-02
1.377999999999999892e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.032533975721527941e-02 -1.032533975721527941e-02
1.379999999999999893e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.028486014726205482e-02 -1.028486014726205482e-02
1.381999999999999895e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.024468569549037526e-02 -1.024468569549037526e-02
1.383999999999999897e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.020481309073171389e-02 -1.020481309073171389e-02
1.385999999999999899e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.016523906759813668e-02 -1.016523906759813668e-02
1.387999999999999901e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.012596040573176051e-02 -1.012596040573176051e-02
1.389999999999999902e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.008697392906796053e-02 -1.008697392906796053e-02
1.391999999999999904e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.004827650511212582e-02 -1.004827650511212582e-02
1.393999999999999906e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.000986504422978797e-02 -1.000986504422978797e-02
1.395999999999999908e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.971736498949662977e-03 -9.971736498949662977e-03
1.397999999999999909e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.933887863279573446e-03 -9.933887863279573446e-03
1.399999999999999911e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.896316172034791414e-03 -9.896316172034791414e-03
1.401999999999999913e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.859018500178751490e-03 -9.859018500178751490e-03
1.403999999999999915e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.821991962175730118e-03 -9.821991962175730118e-03
1.405999999999999917e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.785233711355340036e-03 -9.785233711355340036e-03
1.407999999999999918e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.748740939288624840e-03 -9.748740939288624840e-03
1.409999999999999920e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.712510875175451794e-03 -9.712510875175451794e-03
1.411999999999999922e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.676540785243043299e-03 -9.676540785243043299e-03
1.413999999999999924e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.640827972155392028e-03 -9.640827972155392028e-03
1.415999999999999925e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.605369774433393168e-03 -9.605369774433393168e-03
1.417999999999999927e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.570163565885414503e-03 -9.570163565885414503e-03
1.419999999999999929e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.535206755048181160e-03 -9.535206755048181160e-03
1.421999999999999931e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.500496784637697464e-03 -9.500496784637697464e-03
1.423999999999999932e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.466031131010011618e-03 -9.466031131010011618e-03
1.425999999999999934e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.431807303631779826e-03 -9.431807303631779826e-03
1.427999999999999936e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.397822844560166713e-03 -9.397822844560166713e-03
1.429999999999999938e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.364075327932175688e-03 -9.364075327932175688e-03
1.431999999999999940e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.330562359463029365e-03 -9.330562359463029365e-03
1.433999999999999941e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.297281575953509833e-03 -9.297281575953509833e-03
1.435999999999999943e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.264230644806142542e-03 -9.264230644806142542e-03
1.437999999999999945e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.231407263549850847e-03 -9.231407263549850847e-03
1.439999999999999947e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.198809159373122837e-03 -9.198809159373122837e-03
1.441999999999999948e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.166434088665487492e-03 -9.166434088665487492e-03
1.443999999999999950e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.134279836566994853e-03 -9.134279836566994853e-03
1.445999999999999952e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.102344216525738371e-03 -9.102344216525738371e-03
1.447999999999999954e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.070625069863114120e-03 -9.070625069863114120e-03
1.449999999999999956e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.039120265346768310e-03 -9.039120265346768310e-03
1.451999999999999957e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.007827698771026653e-03 -9.007827698771026653e-03
1.453999999999999959e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.976745292544658153e-03 -8.976745292544658153e-03
1.455999999999999961e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.945870995285893496e-03 -8.945870995285893496e-03
1.457999999999999963e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.915202781424463874e-03 -8.915202781424463874e-03
1.459999999999999964e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.884738650810630745e-03 -8.884738650810630745e-03
1.461999999999999966e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.854476628330970600e-03 -8.854476628330970600e-03
1.463999999999999968e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.824414763530857506e-03 -8.824414763530857506e-03
1.465999999999999970e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.794551130243478607e-03 -8.794551130243478607e-03
1.467999999999999972e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.764883826225278521e-03 -8.764883826225278521e-03
1.469999999999999973e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.735410972797697307e-03 -8.735410972797697307e-03
1.471999999999999975e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.706130714495075376e-03 -8.706130714495075376e-03
1.473999999999999977e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.677041218718612586e-03 -8.677041218718612586e-03
1.475999999999999979e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.648140675396265298e-03 -8.648140675396265298e-03
1.477999999999999980e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.619427296648518935e-03 -8.619427296648518935e-03
1.479999999999999982e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.590899316459810545e-03 -8.590899316459810545e-03
1.481999999999999984e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.562554990355587467e-03 -8.562554990355587467e-03
1.483999999999999986e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.534392595084904984e-03 -8.534392595084904984e-03
1.485999999999999988e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.506410428308342625e-03 -8.506410428308342625e-03
1.487999999999999989e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.478606808291306793e-03 -8.478606808291306793e-03
1.489999999999999991e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.450980073602421330e-03 -8.450980073602421330e-03
1.491999999999999993e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.423528582817174301e-03 -8.423528582817174301e-03
1.493999999999999995e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.396250714226394241e-03 -8.396250714226394241e-03
1.495999999999999996e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.369144865549715470e-03 -8.369144865549715470e-03
1.497999999999999998e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.342209453653921455e-03 -8.342209453653921455e-03
1.500000000000000000e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.315442914275840078e-03 -8.315442914275840078e-03
1.502000000000000002e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.288843701750110010e-03 -8.288843701750110010e-03
1.504000000000000004e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.262410288741240533e-03 -8.262410288741240533e-03
1.506000000000000005e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.236141165980388062e-03 -8.236141165980388062e-03
1.508000000000000007e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.210034842006269998e-03 -8.210034842006269998e-03
1.510000000000000009e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.184089842910620069e-03 -8.184089842910620069e-03
1.512000000000000011e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.158304712087649166e-03 -8.158304712087649166e-03
1.514000000000000012e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.132678009987804810e-03 -8.132678009987804810e-03
1.516000000000000014e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.107208313875513550e-03 -8.107208313875513550e-03
1.518000000000000016e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.081894217590935778e-03 -8.081894217590935778e-03
1.520000000000000018e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.056734331315623665e-03 -8.056734331315623665e-03
1.522000000000000020e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.031727281342082234e-03 -8.031727281342082234e-03
1.524000000000000021e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.006871709847013241e-03 -8.006871709847013241e-03
1.526000000000000023e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.982166274668313008e-03 -7.982166274668313008e-03
1.528000000000000025e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.957609649085728779e-03 -7.957609649085728779e-03
1.530000000000000027e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.933200521605055650e-03 -7.933200521605055650e-03
1.532000000000000028e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.908937595745802948e-03 -7.908937595745802948e-03
1.534000000000000030e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.884819589832382097e-03 -7.884819589832382097e-03
1.536000000000000032e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.860845236788621682e-03 -7.860845236788621682e-03
1.538000000000000034e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.837013283935595834e-03 -7.837013283935595834e-03
1.540000000000000036e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.813322492792701759e-03 -7.813322492792701759e-03
1.542000000000000037e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.789771638882021093e-03 -7.789771638882021093e-03
1.544000000000000039e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.766359511535664978e-03 -7.766359511535664978e-03
1.546000000000000041e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.743084913706361344e-03 -7.743084913706361344e-03
1.548000000000000043e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.719946661780946982e-03 -7.719946661780946982e-03
1.550000000000000044e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.696943585396915331e-03 -7.696943585396915331e-03
1.552000000000000046e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.674074527261854316e-03 -7.674074527261854316e-03
1.554000000000000048e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.651338342975705711e-03 -7.651338342975705711e-03
1.556000000000000050e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.628733900855916295e-03 -7.628733900855916295e-03
1.558000000000000052e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.606260081765331589e-03 -7.606260081765331589e-03
1.560000000000000053e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.583915778942762823e-03 -7.583915778942762823e-03
1.562000000000000055e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.561699897836254847e-03 -7.561699897836254847e-03
1.564000000000000057e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.539611355939008185e-03 -7.539611355939008185e-03
1.566000000000000059e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.517649082627792141e-03 -7.517649082627792141e-03
1.568000000000000060e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.495812019003961733e-03 -7.495812019003961733e-03
1.570000000000000062e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.474099117736910172e-03 -7.474099117736910172e-03
1.572000000000000064e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.452509342910001999e-03 -7.452509342910001999e-03
1.574000000000000066e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.431041669868860243e-03 -7.431041669868860243e-03
1.576000000000000068e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.409695085072016268e-03 -7.409695085072016268e-03
1.578000000000000069e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.388468585943930994e-03 -7.388468585943930994e-03
1.580000000000000071e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.367361180730187115e-03 -7.367361180730187115e-03
1.582000000000000073e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.346371888355002384e-03 -7.346371888355002384e-03
1.584000000000000075e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.325499738280888753e-03 -7.325499738280888753e-03
1.586000000000000076e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.304743770370470367e-03 -7.304743770370470367e-03
1.588000000000000078e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.284103034750477774e-03 -7.284103034750477774e-03
1.590000000000000080e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.263576591677706716e-03 -7.263576591677706716e-03
1.592000000000000082e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.243163511407153116e-03 -7.243163511407153116e-03
1.594000000000000083e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.222862874062036323e-03 -7.222862874062036323e-03
1.596000000000000085e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.202673769505930045e-03 -7.202673769505930045e-03
1.598000000000000087e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.182595297216681773e-03 -7.182595297216681773e-03
1.600000000000000089e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.162626566162389602e-03 -7.162626566162389602e-03
1.602000000000000091e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.142766694679125901e-03 -7.142766694679125901e-03
1.604000000000000092e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.123014810350597817e-03 -7.123014810350597817e-03
1.606000000000000094e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.103370049889579790e-03 -7.103370049889579790e-03
1.608000000000000096e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.083831559021109420e-03 -7.083831559021109420e-03
1.610000000000000098e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.064398492367463152e-03 -7.064398492367463152e-03
1.612000000000000099e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.045070013334858890e-03 -7.045070013334858890e-03
1.614000000000000101e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.025845294001803985e-03 -7.025845294001803985e-03
1.616000000000000103e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.006723515009150201e-03 -7.006723515009150201e-03
1.618000000000000105e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.987703865451772370e-03 -6.987703865451772370e-03
1.620000000000000107e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.968785542771832597e-03 -6.968785542771832597e-03
1.622000000000000108e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.949967752653652547e-03 -6.949967752653652547e-03
1.624000000000000110e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.931249708920089736e-03 -6.931249708920089736e-03
1.625999999999999890e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.912630633430567016e-03 -6.912630633430567016e-03
1.627999999999999892e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.894109755980398768e-03 -6.894109755980398768e-03
1.629999999999999893e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.875686314201773751e-03 -6.875686314201773751e-03
1.631999999999999895e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.857359553466119660e-03 -6.857359553466119660e-03
1.633999999999999897e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.839128726787885824e-03 -6.839128726787885824e-03
1.635999999999999899e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.820993094729738832e-03 -6.820993094729738832e-03
1.637999999999999901e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.802951925309147670e-03 -6.802951925309147670e-03
1.639999999999999902e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.785004493906327157e-03 -6.785004493906327157e-03
1.641999999999999904e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.767150083173473739e-03 -6.767150083173473739e-03
1.643999999999999906e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.749387982945415088e-03 -6.749387982945415088e-03
1.645999999999999908e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.731717490151412422e-03 -6.731717490151412422e-03
1.647999999999999909e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.714137908728351478e-03 -6.714137908728351478e-03
1.649999999999999911e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.696648549535128697e-03 -6.696648549535128697e-03
1.651999999999999913e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.679248730268267341e-03 -6.679248730268267341e-03
1.653999999999999915e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.661937775378734897e-03 -6.661937775378734897e-03
1.655999999999999917e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.644715015990005150e-03 -6.644715015990005150e-03
1.657999999999999918e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.627579789817200986e-03 -6.627579789817200986e-03
1.659999999999999920e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.610531441087464516e-03 -6.610531441087464516e-03
1.661999999999999922e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.593569320461423536e-03 -6.593569320461423536e-03
1.663999999999999924e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.576692784955745670e-03 -6.576692784955745670e-03
1.665999999999999925e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.559901197866896405e-03 -6.559901197866896405e-03
1.667999999999999927e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.543193928695789641e-03 -6.543193928695789641e-03
1.669999999999999929e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.526570353073708058e-03 -6.526570353073708058e-03
1.671999999999999931e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.510029852689081312e-03 -6.510029852689081312e-03
1.673999999999999932e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.493571815215443827e-03 -6.493571815215443827e-03
1.675999999999999934e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.477195634240296394e-03 -6.477195634240296394e-03
1.677999999999999936e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.460900709194989516e-03 -6.460900709194989516e-03
1.679999999999999938e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.444686445285618959e-03 -6.444686445285618959e-03
1.681999999999999940e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.428552253424846784e-03 -6.428552253424846784e-03
1.683999999999999941e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.412497550164692091e-03 -6.412497550164692091e-03
1.685999999999999943e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.396521757630224680e-03 -6.396521757630224680e-03
1.687999999999999945e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.380624303454197205e-03 -6.380624303454197205e-03
1.689999999999999947e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.364804620712605394e-03 -6.364804620712605394e-03
1.691999999999999948e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.349062147861062738e-03 -6.349062147861062738e-03
1.693999999999999950e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.333396328672153547e-03 -6.333396328672153547e-03
1.695999999999999952e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.317806612173526744e-03 -6.317806612173526744e-03
1.697999999999999954e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.302292452586949825e-03 -6.302292452586949825e-03
1.699999999999999956e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.286853309268126098e-03 -6.286853309268126098e-03
1.701999999999999957e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.271488646647344588e-03 -6.271488646647344588e-03
1.703999999999999959e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.256197934170976485e-03 -6.256197934170976485e-03
1.705999999999999961e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.240980646243704522e-03 -6.240980646243704522e-03
1.707999999999999963e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.225836262171591945e-03 -6.225836262171591945e-03
1.709999999999999964e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.210764266105884418e-03 -6.210764266105884418e-03
1.711999999999999966e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.195764146987603818e-03 -6.195764146987603818e-03
1.713999999999999968e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.180835398492868019e-03 -6.180835398492868019e-03
1.715999999999999970e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.165977518978927110e-03 -6.165977518978927110e-03
1.717999999999999972e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.151190011430974179e-03 -6.151190011430974179e-03
1.719999999999999973e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.136472383409636092e-03 -6.136472383409636092e-03
1.721999999999999975e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.121824146999172052e-03 -6.121824146999172052e-03
1.723999999999999977e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.107244818756358239e-03 -6.107244818756358239e-03
1.725999999999999979e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.092733919660070670e-03 -6.092733919660070670e-03
1.727999999999999980e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.078290975061540272e-03 -6.078290975061540272e-03
1.729999999999999982e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.063915514635215970e-03 -6.063915514635215970e-03
1.731999999999999984e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.049607072330354628e-03 -6.049607072330354628e-03
1.733999999999999986e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.035365186323221609e-03 -6.035365186323221609e-03
1.735999999999999988e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.021189398969901095e-03 -6.021189398969901095e-03
1.737999999999999989e+00 0.000000000000000000e+00 -0.000000000000000000e+00 6.007079256759712688e-03 -6.007079256759712688e-03
1.739999999999999991e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.993034310269335779e-03 -5.993034310269335779e-03
1.741999999999999993e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.979054114117427453e-03 -5.979054114117427453e-03
1.743999999999999995e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.965138226919880493e-03 -5.965138226919880493e-03
1.745999999999999996e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.951286211245693757e-03 -5.951286211245693757e-03
1.747999999999999998e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.937497633573352550e-03 -5.937497633573352550e-03
1.750000000000000000e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.923772064247823099e-03 -5.923772064247823099e-03
1.752000000000000002e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.910109077438119481e-03 -5.910109077438119481e-03
1.754000000000000004e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.896508251095339791e-03 -5.896508251095339791e-03
1.756000000000000005e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.882969166911389269e-03 -5.882969166911389269e-03
1.758000000000000007e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.869491410278055571e-03 -5.869491410278055571e-03
1.760000000000000009e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.856074570246772720e-03 -5.856074570246772720e-03
1.762000000000000011e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.842718239488820485e-03 -5.842718239488820485e-03
1.764000000000000012e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.829422014256019878e-03 -5.829422014256019878e-03
1.766000000000000014e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.816185494342002854e-03 -5.816185494342002854e-03
1.768000000000000016e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.803008283043931299e-03 -5.803008283043931299e-03
1.770000000000000018e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.789889987124669651e-03 -5.789889987124669651e-03
1.772000000000000020e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.776830216775552529e-03 -5.776830216775552529e-03
1.774000000000000021e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.763828585579494970e-03 -5.763828585579494970e-03
1.776000000000000023e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.750884710474657782e-03 -5.750884710474657782e-03
1.778000000000000025e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.737998211718531825e-03 -5.737998211718531825e-03
1.780000000000000027e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.725168712852501951e-03 -5.725168712852501951e-03
1.782000000000000028e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.712395840666868035e-03 -5.712395840666868035e-03
1.784000000000000030e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.699679225166243320e-03 -5.699679225166243320e-03
1.786000000000000032e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.687018499535462755e-03 -5.687018499535462755e-03
1.788000000000000034e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.674413300105868654e-03 -5.674413300105868654e-03
1.790000000000000036e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.661863266322043030e-03 -5.661863266322043030e-03
1.792000000000000037e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.649368040708974484e-03 -5.649368040708974484e-03
1.794000000000000039e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.636927268839575511e-03 -5.636927268839575511e-03
1.796000000000000041e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.624540599302663840e-03 -5.624540599302663840e-03
1.798000000000000043e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.612207683671300261e-03 -5.612207683671300261e-03
1.800000000000000044e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.599928176471553193e-03 -5.599928176471553193e-03
1.802000000000000046e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.587701735151634486e-03 -5.587701735151634486e-03
1.804000000000000048e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.575528020051396041e-03 -5.575528020051396041e-03
1.806000000000000050e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.563406694372253179e-03 -5.563406694372253179e-03
1.808000000000000052e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.551337424147428923e-03 -5.551337424147428923e-03
1.810000000000000053e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.539319878212590337e-03 -5.539319878212590337e-03
1.812000000000000055e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.527353728176843083e-03 -5.527353728176843083e-03
1.814000000000000057e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.515438648394066848e-03 -5.515438648394066848e-03
1.816000000000000059e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.503574315934617669e-03 -5.503574315934617669e-03
1.818000000000000060e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.491760410557384141e-03 -5.491760410557384141e-03
1.820000000000000062e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.479996614682153266e-03 -5.479996614682153266e-03
1.822000000000000064e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.468282613362318925e-03 -5.468282613362318925e-03
1.824000000000000066e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.456618094257970238e-03 -5.456618094257970238e-03
1.826000000000000068e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.445002747609207182e-03 -5.445002747609207182e-03
1.828000000000000069e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.433436266209912442e-03 -5.433436266209912442e-03
1.830000000000000071e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.421918345381715812e-03 -5.421918345381715812e-03
1.832000000000000073e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.410448682948321153e-03 -5.410448682948321153e-03
1.834000000000000075e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.399026979210175964e-03 -5.399026979210175964e-03
1.836000000000000076e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.387652936919407227e-03 -5.387652936919407227e-03
1.838000000000000078e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.376326261255010529e-03 -5.376326261255010529e-03
1.840000000000000080e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.365046659798472853e-03 -5.365046659798472853e-03
1.842000000000000082e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.353813842509547172e-03 -5.353813842509547172e-03
1.844000000000000083e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.342627521702392190e-03 -5.342627521702392190e-03
1.846000000000000085e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.331487412021940209e-03 -5.331487412021940209e-03
1.848000000000000087e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.320393230420628408e-03 -5.320393230420628408e-03
1.850000000000000089e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.309344696135332234e-03 -5.309344696135332234e-03
1.852000000000000091e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.298341530664613629e-03 -5.298341530664613629e-03
1.854000000000000092e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.287383457746186975e-03 -5.287383457746186975e-03
1.856000000000000094e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.276470203334726779e-03 -5.276470203334726779e-03
1.858000000000000096e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.265601495579853158e-03 -5.265601495579853158e-03
1.860000000000000098e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.254777064804461682e-03 -5.254777064804461682e-03
1.862000000000000099e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.243996643483234479e-03 -5.243996643483234479e-03
1.864000000000000101e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.233259966221421103e-03 -5.233259966221421103e-03
1.866000000000000103e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.222566769733933377e-03 -5.222566769733933377e-03
1.868000000000000105e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.211916792824545196e-03 -5.211916792824545196e-03
1.870000000000000107e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.201309776365498246e-03 -5.201309776365498246e-03
1.872000000000000108e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.190745463277213548e-03 -5.190745463277213548e-03
1.874000000000000110e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.180223598508293566e-03 -5.180223598508293566e-03
1.875999999999999890e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.169743929015791460e-03 -5.169743929015791460e-03
1.877999999999999892e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.159306203745606112e-03 -5.159306203745606112e-03
1.879999999999999893e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.148910173613213681e-03 -5.148910173613213681e-03
1.881999999999999895e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.138555591484562229e-03 -5.138555591484562229e-03
1.883999999999999897e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.128242212157164102e-03 -5.128242212157164102e-03
1.885999999999999899e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.117969792341509234e-03 -5.117969792341509234e-03
1.887999999999999901e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.107738090642533098e-03 -5.107738090642533098e-03
1.889999999999999902e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.097546867541435933e-03 -5.097546867541435933e-03
1.891999999999999904e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.087395885377677188e-03 -5.087395885377677188e-03
1.893999999999999906e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.077284908331075770e-03 -5.077284908331075770e-03
1.895999999999999908e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.067213702404271998e-03 -5.067213702404271998e-03
1.897999999999999909e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.057182035405278012e-03 -5.057182035405278012e-03
1.899999999999999911e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.047189676930252840e-03 -5.047189676930252840e-03
1.901999999999999913e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.037236398346484761e-03 -5.037236398346484761e-03
1.903999999999999915e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.027321972775539334e-03 -5.027321972775539334e-03
1.905999999999999917e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.017446175076673703e-03 -5.017446175076673703e-03
1.907999999999999918e+00 0.000000000000000000e+00 -0.000000000000000000e+00 5.007608781830314229e-03 -5.007608781830314229e-03
1.909999999999999920e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.997809571321798656e-03 -4.997809571321798656e-03
1.911999999999999922e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.988048323525340333e-03 -4.988048323525340333e-03
1.913999999999999924e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.978324820088059210e-03 -4.978324820088059210e-03
1.915999999999999925e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.968638844314266119e-03 -4.968638844314266119e-03
1.917999999999999927e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.958990181149930919e-03 -4.958990181149930919e-03
1.919999999999999929e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.949378617167277290e-03 -4.949378617167277290e-03
1.921999999999999931e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.939803940549581350e-03 -4.939803940549581350e-03
1.923999999999999932e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.930265941076134202e-03 -4.930265941076134202e-03
1.925999999999999934e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.920764410107353673e-03 -4.920764410107353673e-03
1.927999999999999936e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.911299140570097276e-03 -4.911299140570097276e-03
1.929999999999999938e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.901869926943080991e-03 -4.901869926943080991e-03
1.931999999999999940e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.892476565242526165e-03 -4.892476565242526165e-03
1.933999999999999941e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.883118853007900953e-03 -4.883118853007900953e-03
1.935999999999999943e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.873796589287865584e-03 -4.873796589287865584e-03
1.937999999999999945e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.864509574626352945e-03 -4.864509574626352945e-03
1.939999999999999947e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.855257611048802678e-03 -4.855257611048802678e-03
1.941999999999999948e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.846040502048527127e-03 -4.846040502048527127e-03
1.943999999999999950e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.836858052573278499e-03 -4.836858052573278499e-03
1.945999999999999952e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.827710069011892369e-03 -4.827710069011892369e-03
1.947999999999999954e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.818596359181132396e-03 -4.818596359181132396e-03
1.949999999999999956e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.809516732312663426e-03 -4.809516732312663426e-03
1.951999999999999957e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.800470999040140803e-03 -4.800470999040140803e-03
1.953999999999999959e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.791458971386487048e-03 -4.791458971386487048e-03
1.955999999999999961e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.782480462751237914e-03 -4.782480462751237914e-03
1.957999999999999963e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.773535287898095746e-03 -4.773535287898095746e-03
1.959999999999999964e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.764623262942591260e-03 -4.764623262942591260e-03
1.961999999999999966e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.755744205339840734e-03 -4.755744205339840734e-03
1.963999999999999968e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.746897933872496617e-03 -4.746897933872496617e-03
1.965999999999999970e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.738084268638770996e-03 -4.738084268638770996e-03
1.967999999999999972e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.729303031040649891e-03 -4.729303031040649891e-03
1.969999999999999973e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.720554043772151771e-03 -4.720554043772151771e-03
1.971999999999999975e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.711837130807795121e-03 -4.711837130807795121e-03
1.973999999999999977e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.703152117391112830e-03 -4.703152117391112830e-03
1.975999999999999979e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.694498830023374758e-03 -4.694498830023374758e-03
1.977999999999999980e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.685877096452334585e-03 -4.685877096452334585e-03
1.979999999999999982e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.677286745661141457e-03 -4.677286745661141457e-03
1.981999999999999984e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.668727607857420768e-03 -4.668727607857420768e-03
1.983999999999999986e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.660199514462360151e-03 -4.660199514462360151e-03
1.985999999999999988e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.651702298100002762e-03 -4.651702298100002762e-03
1.987999999999999989e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.643235792586619497e-03 -4.643235792586619497e-03
1.989999999999999991e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.634799832920150596e-03 -4.634799832920150596e-03
1.991999999999999993e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.626394255269877971e-03 -4.626394255269877971e-03
1.993999999999999995e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.618018896966036811e-03 -4.618018896966036811e-03
1.995999999999999996e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.609673596489694339e-03 -4.609673596489694339e-03
1.997999999999999998e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.601358193462645914e-03 -4.601358193462645914e-03
2.000000000000000000e+00 0.000000000000000000e+00 -0.000000000000000000e+00 4.593072528637431699e-03 -4.593072528637431699e-03


==> data/beta_0020_2_plastic.txt <==
1.453999999999999959e+00 1.239250000000000074e-02 -1.239250000000000074e-02
1.455999999999999961e+00 1.164890000000000023e-02 -1.164890000000000023e-02
1.457999999999999963e+00 1.103570000000000072e-02 -1.103570000000000072e-02
1.459999999999999964e+00 1.047769999999999951e-02 -1.047769999999999951e-02
1.461999999999999966e+00 9.959080000000000363e-03 -9.959080000000000363e-03
1.463999999999999968e+00 9.470849999999999408e-03 -9.470849999999999408e-03
1.465999999999999970e+00 9.007859999999999479e-03 -9.007859999999999479e-03
1.467999999999999972e+00 8.566300000000000650e-03 -8.566300000000000650e-03
1.469999999999999973e+00 8.143600000000000838e-03 -8.143600000000000838e-03
1.471999999999999975e+00 7.737680000000000252e-03 -7.737680000000000252e-03
1.473999999999999977e+00 7.347369999999999769e-03 -7.347369999999999769e-03
1.475999999999999979e+00 6.971340000000000349e-03 -6.971340000000000349e-03
1.477999999999999980e+00 6.608700000000000338e-03 -6.608700000000000338e-03
1.479999999999999982e+00 6.258439999999999663e-03 -6.258439999999999663e-03
1.481999999999999984e+00 5.920090000000000248e-03 -5.920090000000000248e-03
1.483999999999999986e+00 5.592739999999999691e-03 -5.592739999999999691e-03
1.485999999999999988e+00 5.275980000000000426e-03 -5.275980000000000426e-03
1.487999999999999989e+00 4.969170000000000184e-03 -4.969170000000000184e-03
1.489999999999999991e+00 4.672380000000000283e-03 -4.672380000000000283e-03
1.491999999999999993e+00 4.385019999999999890e-03 -4.385019999999999890e-03
1.493999999999999995e+00 4.107079999999999932e-03 -4.107079999999999932e-03
1.495999999999999996e+00 3.838010000000000206e-03 -3.838010000000000206e-03
1.497999999999999998e+00 3.577949999999999880e-03 -3.577949999999999880e-03
1.500000000000000000e+00 3.326280000000000035e-03 -3.326280000000000035e-03
1.502000000000000002e+00 3.083230000000000172e-03 -3.083230000000000172e-03
1.504000000000000004e+00 2.848250000000000087e-03 -2.848250000000000087e-03
1.506000000000000005e+00 2.621650000000000109e-03 -2.621650000000000109e-03
1.508000000000000007e+00 2.403070000000000206e-03 -2.403070000000000206e-03
1.510000000000000009e+00 2.192679999999999803e-03 -2.192679999999999803e-03
1.512000000000000011e+00 1.990229999999999951e-03 -1.990229999999999951e-03
1.514000000000000012e+00 1.795869999999999975e-03 -1.795869999999999975e-03
1.516000000000000014e+00 1.609310000000000081e-03 -1.609310000000000081e-03
1.518000000000000016e+00 1.430690000000000087e-03 -1.430690000000000087e-03
1.520000000000000018e+00 1.259970000000000014e-03 -1.259970000000000014e-03
1.522000000000000020e+00 1.097450000000000031e-03 -1.097450000000000031e-03
1.524000000000000021e+00 9.430460000000000101e-04 -9.430460000000000101e-04
1.526000000000000023e+00 7.970209999999999708e-04 -7.970209999999999708e-04
1.528000000000000025e+00 6.593649999999999728e-04 -6.593649999999999728e-04
1.530000000000000027e+00 5.302170000000000364e-04 -5.302170000000000364e-04
1.532000000000000028e+00 4.093599999999999973e-04 -4.093599999999999973e-04
1.534000000000000030e+00 2.964469999999999757e-04 -2.964469999999999757e-04
1.536000000000000032e+00 1.903929999999999913e-04 -1.903929999999999913e-04
1.538000000000000034e+00 7.264989999999999708e-05 -7.264989999999999708e-05


==> data/beta_0020_2_solution.txt <==
0.000000000000000000e+00 9.189369999999999483e-02 -9.189369999999999483e-02 9.613153543091433606e-02 -9.613153543091433606e-02
2.000000000000000042e-03 9.189360000000000583e-02 -9.189360000000000583e-02 9.612564760433567335e-02 -9.612564760433567335e-02
4.000000000000000083e-03 9.189340000000000008e-02 -9.189340000000000008e-02 9.611974191682051694e-02 -9.611974191682051694e-02
6.000000000000000125e-03 9.189300000000000246e-02 -9.189300000000000246e-02 9.611381828738110866e-02 -9.611381828738110866e-02
8.000000000000000167e-03 9.189250000000000196e-02 -9.189250000000000196e-02 9.610787663454185836e-02 -9.610787663454185836e-02
1.000000000000000021e-02 9.189189999999999858e-02 -9.189189999999999858e-02 9.610191687633565238e-02 -9.610191687633565238e-02
1.200000000000000025e-02 9.189110000000000333e-02 -9.189110000000000333e-02 9.609593893030010658e-02 -9.609593893030010658e-02
1.400000000000000029e-02 9.189020000000000521e-02 -9.189020000000000521e-02 9.608994271347393035e-02 -9.608994271347393035e-02
1.600000000000000033e-02 9.188910000000000133e-02 -9.188910000000000133e-02 9.608392814239311019e-02 -9.608392814239311019e-02
1.799999999999999864e-02 9.188789999999999458e-02 -9.188789999999999458e-02 9.607789513308712115e-02 -9.607789513308712115e-02
2.000000000000000042e-02 9.188659999999999883e-02 -9.188659999999999883e-02 9.607184360107512422e-02 -9.607184360107512422e-02
2.199999999999999872e-02 9.188509999999999733e-02 -9.188509999999999733e-02 9.606577346136205287e-02 -9.606577346136205287e-02
2.400000000000000050e-02 9.188350000000000684e-02 -9.188350000000000684e-02 9.605968462843479660e-02 -9.605968462843479660e-02
2.599999999999999881e-02 9.188169999999999671e-02 -9.188169999999999671e-02 9.605357701625820421e-02 -9.605357701625820421e-02
2.800000000000000058e-02 9.187979999999999758e-02 -9.187979999999999758e-02 9.604745053827112855e-02 -9.604745053827112855e-02
2.999999999999999889e-02 9.187770000000000659e-02 -9.187770000000000659e-02 9.604130510738241588e-02 -9.604130510738241588e-02
3.200000000000000067e-02 9.187549999999999883e-02 -9.187549999999999883e-02 9.603514063596692296e-02 -9.603514063596692296e-02
3.400000000000000244e-02 9.187320000000000209e-02 -9.187320000000000209e-02 9.602895703586136755e-02 -9.602895703586136755e-02
3.599999999999999728e-02 9.187069999999999959e-02 -9.187069999999999959e-02 9.602275421836022062e-02 -9.602275421836022062e-02
3.799999999999999906e-02 9.186809999999999421e-02 -9.186809999999999421e-02 9.601653209421162627e-02 -9.601653209421162627e-02
4.000000000000000083e-02 9.186529999999999696e-02 -9.186529999999999696e-02 9.601029057361309960e-02 -9.601029057361309960e-02
4.200000000000000261e-02 9.186239999999999684e-02 -9.186239999999999684e-02 9.600402956620741890e-02 -9.600402956620741890e-02
4.399999999999999745e-02 9.185939999999999384e-02 -9.185939999999999384e-02 9.599774898107825416e-02 -9.599774898107825416e-02
4.599999999999999922e-02 9.185619999999999896e-02 -9.185619999999999896e-02 9.599144872674592044e-02 -9.599144872674592044e-02
4.800000000000000100e-02 9.185290000000000121e-02 -9.185290000000000121e-02 9.598512871116302025e-02 -9.598512871116302025e-02
5.000000000000000278e-02 9.184939999999999771e-02 -9.184939999999999771e-02 9.597878884171003044e-02 -9.597878884171003044e-02
5.199999999999999761e-02 9.184580000000000521e-02 -9.184580000000000521e-02 9.597242902519097230e-02 -9.597242902519097230e-02
5.399999999999999939e-02 9.184199999999999309e-02 -9.184199999999999309e-02 9.596604916782874861e-02 -9.596604916782874861e-02
5.600000000000000117e-02 9.183810000000000584e-02 -9.183810000000000584e-02 9.595964917526088322e-02 -9.595964917526088322e-02
5.800000000000000294e-02 9.183410000000000184e-02 -9.183410000000000184e-02 9.595322895253473316e-02 -9.595322895253473316e-02
5.999999999999999778e-02 9.182990000000000597e-02 -9.182990000000000597e-02 9.594678840410308940e-02 -9.594678840410308940e-02
6.199999999999999956e-02 9.182550000000000434e-02 -9.182550000000000434e-02 9.594032743381940287e-02 -9.594032743381940287e-02
6.400000000000000133e-02 9.182110000000000272e-02 -9.182110000000000272e-02 9.593384594493320483e-02 -9.593384594493320483e-02
6.600000000000000311e-02 9.181649999999999534e-02 -9.181649999999999534e-02 9.592734384008527737e-02 -9.592734384008527737e-02
6.800000000000000488e-02 9.181169999999999609e-02 -9.181169999999999609e-02 9.592082102130301824e-02 -9.592082102130301824e-02
7.000000000000000666e-02 9.180679999999999397e-02 -9.180679999999999397e-02 9.591427738999552810e-02 -9.591427738999552810e-02
7.199999999999999456e-02 9.180169999999999997e-02 -9.180169999999999997e-02 9.590771284694876719e-02 -9.590771284694876719e-02
7.399999999999999634e-02 9.179660000000000597e-02 -9.179660000000000597e-02 9.590112729232068423e-02 -9.590112729232068423e-02
7.599999999999999811e-02 9.179120000000000335e-02 -9.179120000000000335e-02 9.589452062563628976e-02 -9.589452062563628976e-02
7.799999999999999989e-02 9.178580000000000072e-02 -9.178580000000000072e-02 9.588789274578257693e-02 -9.588789274578257693e-02
8.000000000000000167e-02 9.178010000000000335e-02 -9.178010000000000335e-02 9.588124355100356710e-02 -9.588124355100356710e-02
8.200000000000000344e-02 9.177440000000000597e-02 -9.177440000000000597e-02 9.587457293889517507e-02 -9.587457293889517507e-02
8.400000000000000522e-02 9.176850000000000285e-02 -9.176850000000000285e-02 9.586788080640004650e-02 -9.586788080640004650e-02
8.599999999999999312e-02 9.176239999999999397e-02 -9.176239999999999397e-02 9.586116704980246483e-02 -9.586116704980246483e-02
8.799999999999999489e-02 9.175619999999999610e-02 -9.175619999999999610e-02 9.585443156472302217e-02 -9.585443156472302217e-02
8.999999999999999667e-02 9.174989999999999535e-02 -9.174989999999999535e-02 9.584767424611337350e-02 -9.584767424611337350e-02
9.199999999999999845e-02 9.174340000000000273e-02 -9.174340000000000273e-02 9.584089498825090758e-02 -9.584089498825090758e-02
9.400000000000000022e-02 9.173679999999999335e-02 -9.173679999999999335e-02 9.583409368473333467e-02 -9.583409368473333467e-02
9.600000000000000200e-02 9.173000000000000598e-02 -9.173000000000000598e-02 9.582727022847326026e-02 -9.582727022847326026e-02
9.800000000000000377e-02 9.172310000000000185e-02 -9.172310000000000185e-02 9.582042451169275887e-02 -9.582042451169275887e-02
1.000000000000000056e-01 9.171600000000000585e-02 -9.171600000000000585e-02 9.581355642591767030e-02 -9.581355642591767030e-02
1.019999999999999934e-01 9.170879999999999310e-02 -9.170879999999999310e-02 9.580666586197220114e-02 -9.580666586197220114e-02
1.039999999999999952e-01 9.170150000000000523e-02 -9.170150000000000523e-02 9.579975270997313774e-02 -9.579975270997313774e-02
1.059999999999999970e-01 9.169399999999999773e-02 -9.169399999999999773e-02 9.579281685932419799e-02 -9.579281685932419799e-02
1.079999999999999988e-01 9.168629999999999836e-02 -9.168629999999999836e-02 9.578585819871027196e-02 -9.578585819871027196e-02
1.100000000000000006e-01 9.167849999999999611e-02 -9.167849999999999611e-02 9.577887661609157943e-02 -9.577887661609157943e-02
1.120000000000000023e-01 9.167060000000000486e-02 -9.167060000000000486e-02 9.577187199869781342e-02 -9.577187199869781342e-02
1.140000000000000041e-01 9.166249999999999398e-02 -9.166249999999999398e-02 9.576484423302229765e-02 -9.576484423302229765e-02
1.160000000000000059e-01 9.165429999999999411e-02 -9.165429999999999411e-02 9.575779320481581092e-02 -9.575779320481581092e-02
1.179999999999999938e-01 9.164600000000000524e-02 -9.164600000000000524e-02 9.575071879908075845e-02 -9.575071879908075845e-02
1.199999999999999956e-01 9.163739999999999386e-02 -9.163739999999999386e-02 9.574362090006489912e-02 -9.574362090006489912e-02
1.219999999999999973e-01 9.162879999999999636e-02 -9.162879999999999636e-02 9.573649939125530861e-02 -9.573649939125530861e-02
1.239999999999999991e-01 9.161999999999999311e-02 -9.161999999999999311e-02 9.572935415537209281e-02 -9.572935415537209281e-02
1.260000000000000009e-01 9.161099999999999799e-02 -9.161099999999999799e-02 9.572218507436212886e-02 -9.572218507436212886e-02
1.280000000000000027e-01 9.160189999999999999e-02 -9.160189999999999999e-02 9.571499202939270923e-02 -9.571499202939270923e-02
1.300000000000000044e-01 9.159269999999999912e-02 -9.159269999999999912e-02 9.570777490084514394e-02 -9.570777490084514394e-02
1.320000000000000062e-01 9.158330000000000637e-02 -9.158330000000000637e-02 9.570053356830833524e-02 -9.570053356830833524e-02
1.340000000000000080e-01 9.157369999999999399e-02 -9.157369999999999399e-02 9.569326791057214399e-02 -9.569326791057214399e-02
1.360000000000000098e-01 9.156400000000000650e-02 -9.156400000000000650e-02 9.568597780562089483e-02 -9.568597780562089483e-02
1.380000000000000115e-01 9.155420000000000225e-02 -9.155420000000000225e-02 9.567866313062671491e-02 -9.567866313062671491e-02
1.400000000000000133e-01 9.154420000000000612e-02 -9.154420000000000612e-02 9.567132376194267818e-02 -9.567132376194267818e-02
1.419999999999999873e-01 9.153409999999999325e-02 -9.153409999999999325e-02 9.566395957509619963e-02 -9.566395957509619963e-02
1.439999999999999891e-01 9.152380000000000237e-02 -9.152380000000000237e-02 9.565657044478202697e-02 -9.565657044478202697e-02
1.459999999999999909e-01 9.151339999999999475e-02 -9.151339999999999475e-02 9.564915624485542667e-02 -9.564915624485542667e-02
1.479999999999999927e-01 9.150279999999999525e-02 -9.150279999999999525e-02 9.564171684832506459e-02 -9.564171684832506459e-02
1.499999999999999944e-01 9.149210000000000675e-02 -9.149210000000000675e-02 9.563425212734603942e-02 -9.563425212734603942e-02
1.519999999999999962e-01 9.148119999999999863e-02 -9.148119999999999863e-02 9.562676195321273553e-02 -9.562676195321273553e-02
1.539999999999999980e-01 9.147020000000000151e-02 -9.147020000000000151e-02 9.561924619635157885e-02 -9.561924619635157885e-02
1.559999999999999998e-01 9.145899999999999863e-02 -9.145899999999999863e-02 9.561170472631375095e-02 -9.561170472631375095e-02
1.580000000000000016e-01 9.144770000000000676e-02 -9.144770000000000676e-02 9.560413741176787550e-02 -9.560413741176787550e-02
1.600000000000000033e-01 9.143619999999999526e-02 -9.143619999999999526e-02 9.559654412049262140e-02 -9.559654412049262140e-02
1.620000000000000051e-01 9.142459999999999476e-02 -9.142459999999999476e-02 9.558892471936904223e-02 -9.558892471936904223e-02
1.640000000000000069e-01 9.141280000000000239e-02 -9.141280000000000239e-02 9.558127907437322102e-02 -9.558127907437322102e-02
1.660000000000000087e-01 9.140089999999999326e-02 -9.140089999999999326e-02 9.557360705056845707e-02 -9.557360705056845707e-02
1.680000000000000104e-01 9.138880000000000614e-02 -9.138880000000000614e-02 9.556590851209763315e-02 -9.556590851209763315e-02
1.700000000000000122e-01 9.137660000000000227e-02 -9.137660000000000227e-02 9.555818332217531907e-02 -9.555818332217531907e-02
1.719999999999999862e-01 9.136420000000000652e-02 -9.136420000000000652e-02 9.555043134307994457e-02 -9.555043134307994457e-02
1.739999999999999880e-01 9.135169999999999402e-02 -9.135169999999999402e-02 9.554265243614581959e-02 -9.554265243614581959e-02
1.759999999999999898e-01 9.133900000000000352e-02 -9.133900000000000352e-02 9.553484646175509909e-02 -9.553484646175509909e-02
1.779999999999999916e-01 9.132619999999999627e-02 -9.132619999999999627e-02 9.552701327932962283e-02 -9.552701327932962283e-02
1.799999999999999933e-01 9.131319999999999715e-02 -9.131319999999999715e-02 9.551915274732272754e-02 -9.551915274732272754e-02
1.819999999999999951e-01 9.130009999999999515e-02 -9.130009999999999515e-02 9.551126472321093408e-02 -9.551126472321093408e-02
1.839999999999999969e-01 9.128680000000000128e-02 -9.128680000000000128e-02 9.550334906348560693e-02 -9.550334906348560693e-02
1.859999999999999987e-01 9.127330000000000165e-02 -9.127330000000000165e-02 9.549540562364440544e-02 -9.549540562364440544e-02
1.880000000000000004e-01 9.125969999999999915e-02 -9.125969999999999915e-02 9.548743425818283226e-02 -9.548743425818283226e-02
1.900000000000000022e-01 9.124599999999999378e-02 -9.124599999999999378e-02 9.547943482058549036e-02 -9.547943482058549036e-02
1.920000000000000040e-01 9.123209999999999653e-02 -9.123209999999999653e-02 9.547140716331743715e-02 -9.547140716331743715e-02
1.940000000000000058e-01 9.121799999999999353e-02 -9.121799999999999353e-02 9.546335113781534432e-02 -9.546335113781534432e-02
1.960000000000000075e-01 9.120380000000000154e-02 -9.120380000000000154e-02 9.545526659447850504e-02 -9.545526659447850504e-02
1.980000000000000093e-01 9.118940000000000379e-02 -9.118940000000000379e-02 9.544715338265999383e-02 -9.544715338265999383e-02
2.000000000000000111e-01 9.117490000000000316e-02 -9.117490000000000316e-02 9.543901135065735453e-02 -9.543901135065735453e-02
2.020000000000000129e-01 9.116019999999999679e-02 -9.116019999999999679e-02 9.543084034570367691e-02 -9.543084034570367691e-02
2.039999999999999869e-01 9.114540000000000142e-02 -9.114540000000000142e-02 9.542264021395802098e-02 -9.542264021395802098e-02
2.059999999999999887e-01 9.113040000000000029e-02 -9.113040000000000029e-02 9.541441080049624379e-02 -9.541441080049624379e-02
2.079999999999999905e-01 9.111529999999999629e-02 -9.111529999999999629e-02 9.540615194930145149e-02 -9.540615194930145149e-02
2.099999999999999922e-01 9.110000000000000042e-02 -9.110000000000000042e-02 9.539786350325439590e-02 -9.539786350325439590e-02
2.119999999999999940e-01 9.108449999999999880e-02 -9.108449999999999880e-02 9.538954530412382948e-02 -9.538954530412382948e-02
2.139999999999999958e-01 9.106889999999999430e-02 -9.106889999999999430e-02 9.538119719255669371e-02 -9.538119719255669371e-02
2.159999999999999976e-01 9.105320000000000080e-02 -9.105320000000000080e-02 9.537281900806826584e-02 -9.537281900806826584e-02
2.179999999999999993e-01 9.103719999999999868e-02 -9.103719999999999868e-02 9.536441058903216694e-02 -9.536441058903216694e-02
2.200000000000000011e-01 9.102109999999999368e-02 -9.102109999999999368e-02 9.535597177267021718e-02 -9.535597177267021718e-02
2.220000000000000029e-01 9.100489999999999968e-02 -9.100489999999999968e-02 9.534750239504233282e-02 -9.534750239504233282e-02
2.240000000000000047e-01 9.098849999999999993e-02 -9.098849999999999993e-02 9.533900229103611790e-02 -9.533900229103611790e-02
2.260000000000000064e-01 9.097189999999999444e-02 -9.097189999999999444e-02 9.533047129435651135e-02 -9.533047129435651135e-02
2.280000000000000082e-01 9.095519999999999994e-02 -9.095519999999999994e-02 9.532190923751522604e-02 -9.532190923751522604e-02
2.300000000000000100e-01 9.093840000000000257e-02 -9.093840000000000257e-02 9.531331595182017391e-02 -9.531331595182017391e-02
2.320000000000000118e-01 9.092129999999999657e-02 -9.092129999999999657e-02 9.530469126736461349e-02 -9.530469126736461349e-02
2.340000000000000135e-01 9.090410000000000157e-02 -9.090410000000000157e-02 9.529603501301636692e-02 -9.529603501301636692e-02
2.359999999999999876e-01 9.088680000000000370e-02 -9.088680000000000370e-02 9.528734701640680094e-02 -9.528734701640680094e-02
2.379999999999999893e-01 9.086919999999999720e-02 -9.086919999999999720e-02 9.527862710391972467e-02 -9.527862710391972467e-02
2.399999999999999911e-01 9.085160000000000458e-02 -9.085160000000000458e-02 9.526987510068023191e-02 -9.526987510068023191e-02
2.419999999999999929e-01 9.083370000000000333e-02 -9.083370000000000333e-02 9.526109083054323801e-02 -9.526109083054323801e-02
2.439999999999999947e-01 9.081569999999999920e-02 -9.081569999999999920e-02 9.525227411608214179e-02 -9.525227411608214179e-02
2.459999999999999964e-01 9.079760000000000608e-02 -9.079760000000000608e-02 9.524342477857719591e-02 -9.524342477857719591e-02
2.479999999999999982e-01 9.077920000000000433e-02 -9.077920000000000433e-02 9.523454263800379405e-02 -9.523454263800379405e-02
2.500000000000000000e-01 9.076069999999999971e-02 -9.076069999999999971e-02 9.522562751302064699e-02 -9.522562751302064699e-02
2.520000000000000018e-01 9.074210000000000609e-02 -9.074210000000000609e-02 9.521667922095776448e-02 -9.521667922095776448e-02
2.540000000000000036e-01 9.072330000000000672e-02 -9.072330000000000672e-02 9.520769757780450648e-02 -9.520769757780450648e-02
2.560000000000000053e-01 9.070430000000000159e-02 -9.070430000000000159e-02 9.519868239819717637e-02 -9.519868239819717637e-02
2.580000000000000071e-01 9.068510000000000459e-02 -9.068510000000000459e-02 9.518963349540682239e-02 -9.518963349540682239e-02
2.600000000000000089e-01 9.066580000000000472e-02 -9.066580000000000472e-02 9.518055068132662278e-02 -9.518055068132662278e-02
2.620000000000000107e-01 9.064629999999999910e-02 -9.064629999999999910e-02 9.517143376645936792e-02 -9.517143376645936792e-02
2.640000000000000124e-01 9.062670000000000448e-02 -9.062670000000000448e-02 9.516228255990460960e-02 -9.516228255990460960e-02
2.660000000000000142e-01 9.060690000000000410e-02 -9.060690000000000410e-02 9.515309686934579625e-02 -9.515309686934579625e-02
2.680000000000000160e-01 9.058689999999999798e-02 -9.058689999999999798e-02 9.514387650103724170e-02 -9.514387650103724170e-02
2.700000000000000178e-01 9.056680000000000286e-02 -9.056680000000000286e-02 9.513462125979089967e-02 -9.513462125979089967e-02
2.720000000000000195e-01 9.054650000000000198e-02 -9.054650000000000198e-02 9.512533094896305497e-02 -9.512533094896305497e-02
2.740000000000000213e-01 9.052599999999999536e-02 -9.052599999999999536e-02 9.511600537044082038e-02 -9.511600537044082038e-02
2.760000000000000231e-01 9.050529999999999686e-02 -9.050529999999999686e-02 9.510664432462855034e-02 -9.510664432462855034e-02
2.780000000000000249e-01 9.048449999999999549e-02 -9.048449999999999549e-02 9.509724761043397701e-02 -9.509724761043397701e-02
2.800000000000000266e-01 9.046350000000000224e-02 -9.046350000000000224e-02 9.508781502525441576e-02 -9.508781502525441576e-02
2.819999999999999729e-01 9.044240000000000612e-02 -9.044240000000000612e-02 9.507834636496251268e-02 -9.507834636496251268e-02
2.839999999999999747e-01 9.042110000000000425e-02 -9.042110000000000425e-02 9.506884142389214476e-02 -9.506884142389214476e-02
2.859999999999999765e-01 9.039959999999999662e-02 -9.039959999999999662e-02 9.505929999482390369e-02 -9.505929999482390369e-02
2.879999999999999782e-01 9.037789999999999713e-02 -9.037789999999999713e-02 9.504972186897063524e-02 -9.504972186897063524e-02
2.899999999999999800e-01 9.035609999999999475e-02 -9.035609999999999475e-02 9.504010683596260389e-02 -9.504010683596260389e-02
2.919999999999999818e-01 9.033410000000000051e-02 -9.033410000000000051e-02 9.503045468383271299e-02 -9.503045468383271299e-02
2.939999999999999836e-01 9.031190000000000051e-02 -9.031190000000000051e-02 9.502076519900137797e-02 -9.502076519900137797e-02
2.959999999999999853e-01 9.028949999999999476e-02 -9.028949999999999476e-02 9.501103816626131626e-02 -9.501103816626131626e-02
2.979999999999999871e-01 9.026700000000000002e-02 -9.026700000000000002e-02 9.500127336876212913e-02 -9.500127336876212913e-02
2.999999999999999889e-01 9.024429999999999952e-02 -9.024429999999999952e-02 9.499147058799478627e-02 -9.499147058799478627e-02
3.019999999999999907e-01 9.022139999999999327e-02 -9.022139999999999327e-02 9.498162960377581898e-02 -9.498162960377581898e-02
3.039999999999999925e-01 9.019839999999999802e-02 -9.019839999999999802e-02 9.497175019423145792e-02 -9.497175019423145792e-02
3.059999999999999942e-01 9.017519999999999702e-02 -9.017519999999999702e-02 9.496183213578143767e-02 -9.496183213578143767e-02
3.079999999999999960e-01 9.015180000000000415e-02 -9.015180000000000415e-02 9.495187520312281526e-02 -9.495187520312281526e-02
3.099999999999999978e-01 9.012820000000000553e-02 -9.012820000000000553e-02 9.494187916921338621e-02 -9.494187916921338621e-02
3.119999999999999996e-01 9.010440000000000116e-02 -9.010440000000000116e-02 9.493184380525515609e-02 -9.493184380525515609e-02
3.140000000000000013e-01 9.008049999999999391e-02 -9.008049999999999391e-02 9.492176888067732632e-02 -9.492176888067732632e-02
3.160000000000000031e-01 9.005639999999999479e-02 -9.005639999999999479e-02 9.491165416311940495e-02 -9.491165416311940495e-02
3.180000000000000049e-01 9.003210000000000379e-02 -9.003210000000000379e-02 9.490149941841388714e-02 -9.490149941841388714e-02
3.200000000000000067e-01 9.000769999999999604e-02 -9.000769999999999604e-02 9.489130441056883858e-02 -9.489130441056883858e-02
3.220000000000000084e-01 8.998309999999999642e-02 -8.998309999999999642e-02 9.488106890175021513e-02 -9.488106890175021513e-02
3.240000000000000102e-01 8.995820000000000205e-02 -8.995820000000000205e-02 9.487079265226411318e-02 -9.487079265226411318e-02
3.260000000000000120e-01 8.993320000000000480e-02 -8.993320000000000480e-02 9.486047542053864523e-02 -9.486047542053864523e-02
3.280000000000000138e-01 8.990810000000000468e-02 -8.990810000000000468e-02 9.485011696310573226e-02 -9.485011696310573226e-02
3.300000000000000155e-01 8.988269999999999593e-02 -8.988269999999999593e-02 9.483971703458260460e-02 -9.483971703458260460e-02
3.320000000000000173e-01 8.985719999999999819e-02 -8.985719999999999819e-02 9.482927538765316411e-02 -9.482927538765316411e-02
3.340000000000000191e-01 8.983140000000000569e-02 -8.983140000000000569e-02 9.481879177304904094e-02 -9.481879177304904094e-02
3.360000000000000209e-01 8.980559999999999932e-02 -8.980559999999999932e-02 9.480826593953053938e-02 -9.480826593953053938e-02
3.380000000000000226e-01 8.977949999999999819e-02 -8.977949999999999819e-02 9.479769763386720893e-02 -9.479769763386720893e-02
3.400000000000000244e-01 8.975320000000000520e-02 -8.975320000000000520e-02 9.478708660081837378e-02 -9.478708660081837378e-02
3.420000000000000262e-01 8.972670000000000645e-02 -8.972670000000000645e-02 9.477643258311330143e-02 -9.477643258311330143e-02
3.439999999999999725e-01 8.970010000000000483e-02 -8.970010000000000483e-02 9.476573532143114931e-02 -9.476573532143114931e-02
3.459999999999999742e-01 8.967329999999999746e-02 -8.967329999999999746e-02 9.475499455438077256e-02 -9.475499455438077256e-02
3.479999999999999760e-01 8.964619999999999533e-02 -8.964619999999999533e-02 9.474421001848015722e-02 -9.474421001848015722e-02
3.499999999999999778e-01 8.961900000000000421e-02 -8.961900000000000421e-02 9.473338144813570061e-02 -9.473338144813570061e-02
3.519999999999999796e-01 8.959169999999999634e-02 -8.959169999999999634e-02 9.472250857562128368e-02 -9.472250857562128368e-02
3.539999999999999813e-01 8.956409999999999372e-02 -8.956409999999999372e-02 9.471159113105695471e-02 -9.471159113105695471e-02
3.559999999999999831e-01 8.953629999999999922e-02 -8.953629999999999922e-02 9.470062884238750200e-02 -9.470062884238750200e-02
3.579999999999999849e-01 8.950840000000000185e-02 -8.950840000000000185e-02 9.468962143536067966e-02 -9.468962143536067966e-02
3.599999999999999867e-01 8.948019999999999585e-02 -8.948019999999999585e-02 9.467856863350523899e-02 -9.467856863350523899e-02
3.619999999999999885e-01 8.945190000000000086e-02 -8.945190000000000086e-02 9.466747015810866861e-02 -9.466747015810866861e-02
3.639999999999999902e-01 8.942340000000000011e-02 -8.942340000000000011e-02 9.465632572819465684e-02 -9.465632572819465684e-02
3.659999999999999920e-01 8.939469999999999361e-02 -8.939469999999999361e-02 9.464513506050026281e-02 -9.464513506050026281e-02
3.679999999999999938e-01 8.936579999999999524e-02 -8.936579999999999524e-02 9.463389786945294868e-02 -9.463389786945294868e-02
3.699999999999999956e-01 8.933670000000000500e-02 -8.933670000000000500e-02 9.462261386714712619e-02 -9.462261386714712619e-02
3.719999999999999973e-01 8.930739999999999512e-02 -8.930739999999999512e-02 9.461128276332061993e-02 -9.461128276332061993e-02
3.739999999999999991e-01 8.927789999999999337e-02 -8.927789999999999337e-02 9.459990426533068653e-02 -9.459990426533068653e-02
3.760000000000000009e-01 8.924819999999999975e-02 -8.924819999999999975e-02 9.458847807812988118e-02 -9.458847807812988118e-02
3.780000000000000027e-01 8.921830000000000038e-02 -8.921830000000000038e-02 9.457700390424153558e-02 -9.457700390424153558e-02
3.800000000000000044e-01 8.918829999999999814e-02 -8.918829999999999814e-02 9.456548144373494447e-02 -9.456548144373494447e-02
3.820000000000000062e-01 8.915800000000000114e-02 -8.915800000000000114e-02 9.455391039420035781e-02 -9.455391039420035781e-02
3.840000000000000080e-01 8.912749999999999839e-02 -8.912749999999999839e-02 9.454229045072348736e-02 -9.454229045072348736e-02
3.860000000000000098e-01 8.909690000000000665e-02 -8.909690000000000665e-02 9.453062130585994371e-02 -9.453062130585994371e-02
3.880000000000000115e-01 8.906600000000000628e-02 -8.906600000000000628e-02 9.451890264960907673e-02 -9.451890264960907673e-02
3.900000000000000133e-01 8.903500000000000303e-02 -8.903500000000000303e-02 9.450713416938769096e-02 -9.450713416938769096e-02
3.920000000000000151e-01 8.900370000000000503e-02 -8.900370000000000503e-02 9.449531555000346972e-02 -9.449531555000346972e-02
3.940000000000000169e-01 8.897230000000000416e-02 -8.897230000000000416e-02 9.448344647362788562e-02 -9.448344647362788562e-02
3.960000000000000187e-01 8.894059999999999466e-02 -8.894059999999999466e-02 9.447152661976895849e-02 -9.447152661976895849e-02
3.980000000000000204e-01 8.890869999999999329e-02 -8.890869999999999329e-02 9.445955566524356917e-02 -9.445955566524356917e-02
4.000000000000000222e-01 8.887670000000000292e-02 -8.887670000000000292e-02 9.444753328414948190e-02 -9.444753328414948190e-02
4.020000000000000240e-01 8.884440000000000393e-02 -8.884440000000000393e-02 9.443545914783701978e-02 -9.443545914783701978e-02
4.040000000000000258e-01 8.881189999999999918e-02 -8.881189999999999918e-02 9.442333292488036545e-02 -9.442333292488036545e-02
4.060000000000000275e-01 8.877930000000000543e-02 -8.877930000000000543e-02 9.441115428104848717e-02 -9.441115428104848717e-02
4.079999999999999738e-01 8.874640000000000306e-02 -8.874640000000000306e-02 9.439892287927581505e-02 -9.439892287927581505e-02
4.099999999999999756e-01 8.871329999999999494e-02 -8.871329999999999494e-02 9.438663837963240377e-02 -9.438663837963240377e-02
4.119999999999999774e-01 8.867999999999999494e-02 -8.867999999999999494e-02 9.437430043929379009e-02 -9.437430043929379009e-02
4.139999999999999791e-01 8.864660000000000595e-02 -8.864660000000000595e-02 9.436190871251054491e-02 -9.436190871251054491e-02
4.159999999999999809e-01 8.861280000000000545e-02 -8.861280000000000545e-02 9.434946285057725646e-02 -9.434946285057725646e-02
4.179999999999999827e-01 8.857890000000000208e-02 -8.857890000000000208e-02 9.433696250180137466e-02 -9.433696250180137466e-02
4.199999999999999845e-01 8.854480000000000683e-02 -8.854480000000000683e-02 9.432440731147143098e-02 -9.432440731147143098e-02
4.219999999999999862e-01 8.851050000000000584e-02 -8.851050000000000584e-02 9.431179692182500851e-02 -9.431179692182500851e-02
4.239999999999999880e-01 8.847589999999999621e-02 -8.847589999999999621e-02 9.429913097201624017e-02 -9.429913097201624017e-02
4.259999999999999898e-01 8.844119999999999759e-02 -8.844119999999999759e-02 9.428640909808287673e-02 -9.428640909808287673e-02
4.279999999999999916e-01 8.840620000000000422e-02 -8.840620000000000422e-02 9.427363093291306340e-02 -9.427363093291306340e-02
4.299999999999999933e-01 8.837100000000000510e-02 -8.837100000000000510e-02 9.426079610621151961e-02 -9.426079610621151961e-02
4.319999999999999951e-01 8.833560000000000023e-02 -8.833560000000000023e-02 9.424790424446544135e-02 -9.424790424446544135e-02
4.339999999999999969e-01 8.830000000000000349e-02 -8.830000000000000349e-02 9.423495497090983442e-02 -9.423495497090983442e-02
4.359999999999999987e-01 8.826420000000000099e-02 -8.826420000000000099e-02 9.422194790549252852e-02 -9.422194790549252852e-02
4.380000000000000004e-01 8.822810000000000374e-02 -8.822810000000000374e-02 9.420888266483865015e-02 -9.420888266483865015e-02
4.400000000000000022e-01 8.819190000000000362e-02 -8.819190000000000362e-02 9.419575886221470684e-02 -9.419575886221470684e-02
4.420000000000000040e-01 8.815539999999999488e-02 -8.815539999999999488e-02 9.418257610749217190e-02 -9.418257610749217190e-02
4.440000000000000058e-01 8.811869999999999425e-02 -8.811869999999999425e-02 9.416933400711063884e-02 -9.416933400711063884e-02
4.460000000000000075e-01 8.808180000000000176e-02 -8.808180000000000176e-02 9.415603216404036524e-02 -9.415603216404036524e-02
4.480000000000000093e-01 8.804470000000000351e-02 -8.804470000000000351e-02 9.414267017774462232e-02 -9.414267017774462232e-02
4.500000000000000111e-01 8.800729999999999664e-02 -8.800729999999999664e-02 9.412924764414117018e-02 -9.412924764414117018e-02
4.520000000000000129e-01 8.796969999999999790e-02 -8.796969999999999790e-02 9.411576415556364983e-02 -9.411576415556364983e-02
4.540000000000000147e-01 8.793189999999999340e-02 -8.793189999999999340e-02 9.410221930072204533e-02 -9.410221930072204533e-02
4.560000000000000164e-01 8.789389999999999703e-02 -8.789389999999999703e-02 9.408861266466306272e-02 -9.408861266466306272e-02
4.580000000000000182e-01 8.785569999999999491e-02 -8.785569999999999491e-02 9.407494382872960692e-02 -9.407494382872960692e-02
4.600000000000000200e-01 8.781719999999999804e-02 -8.781719999999999804e-02 9.406121237051996709e-02 -9.406121237051996709e-02
4.620000000000000218e-01 8.777849999999999542e-02 -8.777849999999999542e-02 9.404741786384647473e-02 -9.404741786384647473e-02
4.640000000000000235e-01 8.773960000000000092e-02 -8.773960000000000092e-02 9.403355987869339849e-02 -9.403355987869339849e-02
4.660000000000000253e-01 8.770039999999999780e-02 -8.770039999999999780e-02 9.401963798117457527e-02 -9.401963798117457527e-02
4.680000000000000271e-01 8.766110000000000568e-02 -8.766110000000000568e-02 9.400565173349020864e-02 -9.400565173349020864e-02
4.699999999999999734e-01 8.762150000000000494e-02 -8.762150000000000494e-02 9.399160069388337591e-02 -9.399160069388337591e-02
4.719999999999999751e-01 8.758159999999999556e-02 -8.758159999999999556e-02 9.397748441659570240e-02 -9.397748441659570240e-02
4.739999999999999769e-01 8.754159999999999719e-02 -8.754159999999999719e-02 9.396330245182259178e-02 -9.396330245182259178e-02
4.759999999999999787e-01 8.750130000000000408e-02 -8.750130000000000408e-02 9.394905434566787339e-02 -9.394905434566787339e-02
4.779999999999999805e-01 8.746070000000000233e-02 -8.746070000000000233e-02 9.393473964009774191e-02 -9.393473964009774191e-02
4.799999999999999822e-01 8.741999999999999771e-02 -8.741999999999999771e-02 9.392035787289416959e-02 -9.392035787289416959e-02
4.819999999999999840e-01 8.737899999999999834e-02 -8.737899999999999834e-02 9.390590857760772181e-02 -9.390590857760772181e-02
4.839999999999999858e-01 8.733770000000000422e-02 -8.733770000000000422e-02 9.389139128350959540e-02 -9.389139128350959540e-02
4.859999999999999876e-01 8.729629999999999335e-02 -8.729629999999999335e-02 9.387680551554322683e-02 -9.387680551554322683e-02
4.879999999999999893e-01 8.725460000000000160e-02 -8.725460000000000160e-02 9.386215079427502606e-02 -9.386215079427502606e-02
4.899999999999999911e-01 8.721260000000000123e-02 -8.721260000000000123e-02 9.384742663584465239e-02 -9.384742663584465239e-02
4.919999999999999929e-01 8.717039999999999511e-02 -8.717039999999999511e-02 9.383263255191441610e-02 -9.383263255191441610e-02
4.939999999999999947e-01 8.712799999999999712e-02 -8.712799999999999712e-02 9.381776804961823590e-02 -9.381776804961823590e-02
4.959999999999999964e-01 8.708539999999999337e-02 -8.708539999999999337e-02 9.380283263150966666e-02 -9.380283263150966666e-02
4.979999999999999982e-01 8.704249999999999488e-02 -8.704249999999999488e-02 9.378782579550937193e-02 -9.378782579550937193e-02
5.000000000000000000e-01 8.699930000000000163e-02 -8.699930000000000163e-02 9.377274703485187490e-02 -9.377274703485187490e-02
5.020000000000000018e-01 8.695590000000000264e-02 -8.695590000000000264e-02 9.375759583803146280e-02 -9.375759583803146280e-02
5.040000000000000036e-01 8.691229999999999789e-02 -8.691229999999999789e-02 9.374237168874753612e-02 -9.374237168874753612e-02
5.060000000000000053e-01 8.686839999999999840e-02 -8.686839999999999840e-02 9.372707406584902812e-02 -9.372707406584902812e-02
5.080000000000000071e-01 8.682429999999999315e-02 -8.682429999999999315e-02 9.371170244327822751e-02 -9.371170244327822751e-02
5.100000000000000089e-01 8.677989999999999315e-02 -8.677989999999999315e-02 9.369625629001371303e-02 -9.369625629001371303e-02
5.120000000000000107e-01 8.673530000000000129e-02 -8.673530000000000129e-02 9.368073507001253852e-02 -9.368073507001253852e-02
5.140000000000000124e-01 8.669040000000000079e-02 -8.669040000000000079e-02 9.366513824215161321e-02 -9.366513824215161321e-02
5.160000000000000142e-01 8.664529999999999454e-02 -8.664529999999999454e-02 9.364946526016831863e-02 -9.364946526016831863e-02
5.180000000000000160e-01 8.659989999999999355e-02 -8.659989999999999355e-02 9.363371557260027900e-02 -9.363371557260027900e-02
5.200000000000000178e-01 8.655430000000000068e-02 -8.655430000000000068e-02 9.361788862272422962e-02 -9.361788862272422962e-02
5.220000000000000195e-01 8.650839999999999919e-02 -8.650839999999999919e-02 9.360198384849412190e-02 -9.360198384849412190e-02
5.240000000000000213e-01 8.646230000000000582e-02 -8.646230000000000582e-02 9.358600068247836801e-02 -9.358600068247836801e-02
5.260000000000000231e-01 8.641590000000000382e-02 -8.641590000000000382e-02 9.356993855179614183e-02 -9.356993855179614183e-02
5.280000000000000249e-01 8.636929999999999608e-02 -8.636929999999999608e-02 9.355379687805280564e-02 -9.355379687805280564e-02
5.300000000000000266e-01 8.632239999999999358e-02 -8.632239999999999358e-02 9.353757507727451792e-02 -9.353757507727451792e-02
5.320000000000000284e-01 8.627519999999999634e-02 -8.627519999999999634e-02 9.352127255984184206e-02 -9.352127255984184206e-02
5.340000000000000302e-01 8.622779999999999334e-02 -8.622779999999999334e-02 9.350488873042239746e-02 -9.350488873042239746e-02
5.360000000000000320e-01 8.618009999999999560e-02 -8.618009999999999560e-02 9.348842298790262240e-02 -9.348842298790262240e-02
5.380000000000000338e-01 8.613220000000000598e-02 -8.613220000000000598e-02 9.347187472531857944e-02 -9.347187472531857944e-02
5.400000000000000355e-01 8.608399999999999386e-02 -8.608399999999999386e-02 9.345524332978570603e-02 -9.345524332978570603e-02
5.420000000000000373e-01 8.603560000000000374e-02 -8.603560000000000374e-02 9.343852818242769087e-02 -9.343852818242769087e-02
5.440000000000000391e-01 8.598680000000000212e-02 -8.598680000000000212e-02 9.342172865830418449e-02 -9.342172865830418449e-02
5.460000000000000409e-01 8.593779999999999475e-02 -8.593779999999999475e-02 9.340484412633764943e-02 -9.340484412633764943e-02
5.480000000000000426e-01 8.588859999999999550e-02 -8.588859999999999550e-02 9.338787394923900309e-02 -9.338787394923900309e-02
5.500000000000000444e-01 8.583910000000000151e-02 -8.583910000000000151e-02 9.337081748343228904e-02 -9.337081748343228904e-02
5.520000000000000462e-01 8.578929999999999889e-02 -8.578929999999999889e-02 9.335367407897829373e-02 -9.335367407897829373e-02
5.540000000000000480e-01 8.573930000000000440e-02 -8.573930000000000440e-02 9.333644307949702512e-02 -9.333644307949702512e-02
5.560000000000000497e-01 8.568889999999999840e-02 -8.568889999999999840e-02 9.331912382208905343e-02 -9.331912382208905343e-02
5.580000000000000515e-01 8.563830000000000053e-02 -8.563830000000000053e-02 9.330171563725574158e-02 -9.330171563725574158e-02
5.600000000000000533e-01 8.558749999999999691e-02 -8.558749999999999691e-02 9.328421784881830991e-02 -9.328421784881830991e-02
5.620000000000000551e-01 8.553629999999999567e-02 -8.553629999999999567e-02 9.326662977383586017e-02 -9.326662977383586017e-02
5.639999999999999458e-01 8.548490000000000255e-02 -8.548490000000000255e-02 9.324895072252188666e-02 -9.324895072252188666e-02
5.659999999999999476e-01 8.543330000000000368e-02 -8.543330000000000368e-02 9.323117999816001034e-02 -9.323117999816001034e-02
5.679999999999999494e-01 8.538129999999999331e-02 -8.538129999999999331e-02 9.321331689701808920e-02 -9.321331689701808920e-02
5.699999999999999512e-01 8.532910000000000494e-02 -8.532910000000000494e-02 9.319536070826134333e-02 -9.319536070826134333e-02
5.719999999999999529e-01 8.527650000000000508e-02 -8.527650000000000508e-02 9.317731071386402275e-02 -9.317731071386402275e-02
5.739999999999999547e-01 8.522369999999999945e-02 -8.522369999999999945e-02 9.315916618851996511e-02 -9.315916618851996511e-02
5.759999999999999565e-01 8.517070000000000196e-02 -8.517070000000000196e-02 9.314092639955171005e-02 -9.314092639955171005e-02
5.779999999999999583e-01 8.511730000000000684e-02 -8.511730000000000684e-02 9.312259060681825351e-02 -9.312259060681825351e-02
5.799999999999999600e-01 8.506370000000000597e-02 -8.506370000000000597e-02 9.310415806262153926e-02 -9.310415806262153926e-02
5.819999999999999618e-01 8.500979999999999648e-02 -8.500979999999999648e-02 9.308562801161156253e-02 -9.308562801161156253e-02
5.839999999999999636e-01 8.495550000000000324e-02 -8.495550000000000324e-02 9.306699969068998879e-02 -9.306699969068998879e-02
5.859999999999999654e-01 8.490100000000000424e-02 -8.490100000000000424e-02 9.304827232891238475e-02 -9.304827232891238475e-02
5.879999999999999671e-01 8.484629999999999950e-02 -8.484629999999999950e-02 9.302944514738897830e-02 -9.302944514738897830e-02
5.899999999999999689e-01 8.479119999999999713e-02 -8.479119999999999713e-02 9.301051735918407226e-02 -9.301051735918407226e-02
5.919999999999999707e-01 8.473580000000000001e-02 -8.473580000000000001e-02 9.299148816921366800e-02 -9.299148816921366800e-02
5.939999999999999725e-01 8.468019999999999714e-02 -8.468019999999999714e-02 9.297235677414188160e-02 -9.297235677414188160e-02
5.959999999999999742e-01 8.462419999999999665e-02 -8.462419999999999665e-02 9.295312236227555591e-02 -9.295312236227555591e-02
5.979999999999999760e-01 8.456800000000000428e-02 -8.456800000000000428e-02 9.293378411345748491e-02 -9.293378411345748491e-02
5.999999999999999778e-01 8.451150000000000329e-02 -8.451150000000000329e-02 9.291434119895779220e-02 -9.291434119895779220e-02
6.019999999999999796e-01 8.445460000000000467e-02 -8.445460000000000467e-02 9.289479278136401896e-02 -9.289479278136401896e-02
6.039999999999999813e-01 8.439750000000000030e-02 -8.439750000000000030e-02 9.287513801446914408e-02 -9.287513801446914408e-02
6.059999999999999831e-01 8.434010000000000118e-02 -8.434010000000000118e-02 9.285537604315823035e-02 -9.285537604315823035e-02
6.079999999999999849e-01 8.428239999999999343e-02 -8.428239999999999343e-02 9.283550600329318336e-02 -9.283550600329318336e-02
6.099999999999999867e-01 8.422430000000000194e-02 -8.422430000000000194e-02 9.281552702159578949e-02 -9.281552702159578949e-02
6.119999999999999885e-01 8.416600000000000470e-02 -8.416600000000000470e-02 9.279543821552904692e-02 -9.279543821552904692e-02
6.139999999999999902e-01 8.410739999999999883e-02 -8.410739999999999883e-02 9.277523869317656768e-02 -9.277523869317656768e-02
6.159999999999999920e-01 8.404849999999999821e-02 -8.404849999999999821e-02 9.275492755312014781e-02 -9.275492755312014781e-02
6.179999999999999938e-01 8.398930000000000284e-02 -8.398930000000000284e-02 9.273450388431554725e-02 -9.273450388431554725e-02
6.199999999999999956e-01 8.392969999999999597e-02 -8.392969999999999597e-02 9.271396676596638242e-02 -9.271396676596638242e-02
6.219999999999999973e-01 8.386989999999999723e-02 -8.386989999999999723e-02 9.269331526739579830e-02 -9.269331526739579830e-02
6.239999999999999991e-01 8.380970000000000086e-02 -8.380970000000000086e-02 9.267254844791655843e-02 -9.267254844791655843e-02
6.260000000000000009e-01 8.374929999999999874e-02 -8.374929999999999874e-02 9.265166535669887293e-02 -9.265166535669887293e-02
6.280000000000000027e-01 8.368849999999999900e-02 -8.368849999999999900e-02 9.263066503263614471e-02 -9.263066503263614471e-02
6.300000000000000044e-01 8.362749999999999351e-02 -8.362749999999999351e-02 9.260954650420882839e-02 -9.260954650420882839e-02
6.320000000000000062e-01 8.356610000000000427e-02 -8.356610000000000427e-02 9.258830878934602715e-02 -9.258830878934602715e-02
6.340000000000000080e-01 8.350440000000000640e-02 -8.350440000000000640e-02 9.256695089528493847e-02 -9.256695089528493847e-02
6.360000000000000098e-01 8.344239999999999990e-02 -8.344239999999999990e-02 9.254547181842809334e-02 -9.254547181842809334e-02
6.380000000000000115e-01 8.337999999999999579e-02 -8.337999999999999579e-02 9.252387054419855539e-02 -9.252387054419855539e-02
6.400000000000000133e-01 8.331739999999999979e-02 -8.331739999999999979e-02 9.250214604689242781e-02 -9.250214604689242781e-02
6.420000000000000151e-01 8.325440000000000618e-02 -8.325440000000000618e-02 9.248029728952950057e-02 -9.248029728952950057e-02
6.440000000000000169e-01 8.319110000000000393e-02 -8.319110000000000393e-02 9.245832322370128864e-02 -9.245832322370128864e-02
6.460000000000000187e-01 8.312749999999999306e-02 -8.312749999999999306e-02 9.243622278941661385e-02 -9.243622278941661385e-02
6.480000000000000204e-01 8.306360000000000132e-02 -8.306360000000000132e-02 9.241399491494498020e-02 -9.241399491494498020e-02
6.500000000000000222e-01 8.299929999999999808e-02 -8.299929999999999808e-02 9.239163851665722904e-02 -9.239163851665722904e-02
6.520000000000000240e-01 8.293470000000000009e-02 -8.293470000000000009e-02 9.236915249886383517e-02 -9.236915249886383517e-02
6.540000000000000258e-01 8.286979999999999347e-02 -8.286979999999999347e-02 9.234653575365046885e-02 -9.234653575365046885e-02
6.560000000000000275e-01 8.280460000000000598e-02 -8.280460000000000598e-02 9.232378716071105995e-02 -9.232378716071105995e-02
6.580000000000000293e-01 8.273899999999999311e-02 -8.273899999999999311e-02 9.230090558717818361e-02 -9.230090558717818361e-02
6.600000000000000311e-01 8.267320000000000224e-02 -8.267320000000000224e-02 9.227788988745058707e-02 -9.227788988745058707e-02
6.620000000000000329e-01 8.260689999999999700e-02 -8.260689999999999700e-02 9.225473890301810753e-02 -9.225473890301810753e-02
6.640000000000000346e-01 8.254039999999999988e-02 -8.254039999999999988e-02 9.223145146228371727e-02 -9.223145146228371727e-02
6.660000000000000364e-01 8.247350000000000514e-02 -8.247350000000000514e-02 9.220802638038266830e-02 -9.220802638038266830e-02
6.680000000000000382e-01 8.240630000000000177e-02 -8.240630000000000177e-02 9.218446245899866720e-02 -9.218446245899866720e-02
6.700000000000000400e-01 8.233870000000000078e-02 -8.233870000000000078e-02 9.216075848617728827e-02 -9.216075848617728827e-02
6.720000000000000417e-01 8.227080000000000504e-02 -8.227080000000000504e-02 9.213691323613604212e-02 -9.213691323613604212e-02
6.740000000000000435e-01 8.220260000000000067e-02 -8.220260000000000067e-02 9.211292546907165479e-02 -9.211292546907165479e-02
6.760000000000000453e-01 8.213399999999999868e-02 -8.213399999999999868e-02 9.208879393096391919e-02 -9.208879393096391919e-02
6.780000000000000471e-01 8.206510000000000193e-02 -8.206510000000000193e-02 9.206451735337660425e-02 -9.206451735337660425e-02
6.800000000000000488e-01 8.199579999999999369e-02 -8.199579999999999369e-02 9.204009445325495031e-02 -9.204009445325495031e-02
6.820000000000000506e-01 8.192620000000000458e-02 -8.192620000000000458e-02 9.201552393271984764e-02 -9.201552393271984764e-02
6.840000000000000524e-01 8.185630000000000683e-02 -8.185630000000000683e-02 9.199080447885875367e-02 -9.199080447885875367e-02
6.860000000000000542e-01 8.178599999999999759e-02 -8.178599999999999759e-02 9.196593476351291874e-02 -9.196593476351291874e-02
6.879999999999999449e-01 8.171530000000000460e-02 -8.171530000000000460e-02 9.194091344306140612e-02 -9.194091344306140612e-02
6.899999999999999467e-01 8.164430000000000298e-02 -8.164430000000000298e-02 9.191573915820130947e-02 -9.191573915820130947e-02
6.919999999999999485e-01 8.157300000000000662e-02 -8.157300000000000662e-02 9.189041053372438983e-02 -9.189041053372438983e-02
6.939999999999999503e-01 8.150129999999999875e-02 -8.150129999999999875e-02 9.186492617829006280e-02 -9.186492617829006280e-02
6.959999999999999520e-01 8.142929999999999613e-02 -8.142929999999999613e-02 9.183928468419455537e-02 -9.183928468419455537e-02
6.979999999999999538e-01 8.135689999999999589e-02 -8.135689999999999589e-02 9.181348462713612157e-02 -9.181348462713612157e-02
6.999999999999999556e-01 8.128409999999999802e-02 -8.128409999999999802e-02 9.178752456597655263e-02 -9.178752456597655263e-02
7.019999999999999574e-01 8.121100000000000541e-02 -8.121100000000000541e-02 9.176140304249848223e-02 -9.176140304249848223e-02
7.039999999999999591e-01 8.113750000000000129e-02 -8.113750000000000129e-02 9.173511858115875051e-02 -9.173511858115875051e-02
7.059999999999999609e-01 8.106370000000000242e-02 -8.106370000000000242e-02 9.170866968883752135e-02 -9.170866968883752135e-02
7.079999999999999627e-01 8.098950000000000593e-02 -8.098950000000000593e-02 9.168205485458323645e-02 -9.168205485458323645e-02
7.099999999999999645e-01 8.091500000000000081e-02 -8.091500000000000081e-02 9.165527254935326718e-02 -9.165527254935326718e-02
7.119999999999999662e-01 8.084009999999999807e-02 -8.084009999999999807e-02 9.162832122575011173e-02 -9.162832122575011173e-02
7.139999999999999680e-01 8.076479999999999770e-02 -8.076479999999999770e-02 9.160119931775322077e-02 -9.160119931775322077e-02
7.159999999999999698e-01 8.068909999999999971e-02 -8.068909999999999971e-02 9.157390524044613234e-02 -9.157390524044613234e-02
7.179999999999999716e-01 8.061309999999999309e-02 -8.061309999999999309e-02 9.154643738973911038e-02 -9.154643738973911038e-02
7.199999999999999734e-01 8.053680000000000561e-02 -8.053680000000000561e-02 9.151879414208688446e-02 -9.151879414208688446e-02
7.219999999999999751e-01 8.046000000000000374e-02 -8.046000000000000374e-02 9.149097385420178197e-02 -9.149097385420178197e-02
7.239999999999999769e-01 8.038289999999999325e-02 -8.038289999999999325e-02 9.146297486276162847e-02 -9.146297486276162847e-02
7.259999999999999787e-01 8.030539999999999901e-02 -8.030539999999999901e-02 9.143479548411306834e-02 -9.143479548411306834e-02
7.279999999999999805e-01 8.022749999999999326e-02 -8.022749999999999326e-02 9.140643401396933432e-02 -9.140643401396933432e-02
7.299999999999999822e-01 8.014930000000000665e-02 -8.014930000000000665e-02 9.137788872710306265e-02 -9.137788872710306265e-02
7.319999999999999840e-01 8.007069999999999466e-02 -8.007069999999999466e-02 9.134915787703384860e-02 -9.134915787703384860e-02
7.339999999999999858e-01 7.999169999999999892e-02 -7.999169999999999892e-02 9.132023969571015365e-02 -9.132023969571015365e-02
7.359999999999999876e-01 7.991230000000000555e-02 -7.991230000000000555e-02 9.129113239318596695e-02 -9.129113239318596695e-02
7.379999999999999893e-01 7.983260000000000356e-02 -7.983260000000000356e-02 9.126183415729166581e-02 -9.126183415729166581e-02
7.399999999999999911e-01 7.975240000000000107e-02 -7.975240000000000107e-02 9.123234315329920019e-02 -9.123234315329920019e-02
7.419999999999999929e-01 7.967190000000000383e-02 -7.967190000000000383e-02 9.120265752358153177e-02 -9.120265752358153177e-02
7.439999999999999947e-01 7.959099999999999508e-02 -7.959099999999999508e-02 9.117277538726586972e-02 -9.117277538726586972e-02
7.459999999999999964e-01 7.950970000000000260e-02 -7.950970000000000260e-02 9.114269483988120257e-02 -9.114269483988120257e-02
7.479999999999999982e-01 7.942810000000000148e-02 -7.942810000000000148e-02 9.111241395299934931e-02 -9.111241395299934931e-02
7.500000000000000000e-01 7.934599999999999986e-02 -7.934599999999999986e-02 9.108193077386975145e-02 -9.108193077386975145e-02
7.520000000000000018e-01 7.926350000000000062e-02 -7.926350000000000062e-02 9.105124332504797857e-02 -9.105124332504797857e-02
7.540000000000000036e-01 7.918070000000000663e-02 -7.918070000000000663e-02 9.102034960401750308e-02 -9.102034960401750308e-02
7.560000000000000053e-01 7.909739999999999827e-02 -7.909739999999999827e-02 9.098924758280502179e-02 -9.098924758280502179e-02
7.580000000000000071e-01 7.901379999999999515e-02 -7.901379999999999515e-02 9.095793520758857498e-02 -9.095793520758857498e-02
7.600000000000000089e-01 7.892979999999999441e-02 -7.892979999999999441e-02 9.092641039829918448e-02 -9.092641039829918448e-02
7.620000000000000107e-01 7.884539999999999604e-02 -7.884539999999999604e-02 9.089467104821502552e-02 -9.089467104821502552e-02
7.640000000000000124e-01 7.876049999999999718e-02 -7.876049999999999718e-02 9.086271502354859031e-02 -9.086271502354859031e-02
7.660000000000000142e-01 7.867530000000000356e-02 -7.867530000000000356e-02 9.083054016302644085e-02 -9.083054016302644085e-02
7.680000000000000160e-01 7.858969999999999845e-02 -7.858969999999999845e-02 9.079814427746135674e-02 -9.079814427746135674e-02
7.700000000000000178e-01 7.850360000000000671e-02 -7.850360000000000671e-02 9.076552514931694737e-02 -9.076552514931694737e-02
7.720000000000000195e-01 7.841720000000000634e-02 -7.841720000000000634e-02 9.073268053226440921e-02 -9.073268053226440921e-02
7.740000000000000213e-01 7.833039999999999448e-02 -7.833039999999999448e-02 9.069960815073124794e-02 -9.069960815073124794e-02
7.760000000000000231e-01 7.824309999999999599e-02 -7.824309999999999599e-02 9.066630569944200690e-02 -9.066630569944200690e-02
7.780000000000000249e-01 7.815550000000000275e-02 -7.815550000000000275e-02 9.063277084295062735e-02 -9.063277084295062735e-02
7.800000000000000266e-01 7.806739999999999513e-02 -7.806739999999999513e-02 9.059900121516428761e-02 -9.059900121516428761e-02
7.820000000000000284e-01 7.797890000000000377e-02 -7.797890000000000377e-02 9.056499441885884627e-02 -9.056499441885884627e-02
7.840000000000000302e-01 7.789010000000000378e-02 -7.789010000000000378e-02 9.053074802518523700e-02 -9.053074802518523700e-02
7.860000000000000320e-01 7.780080000000000329e-02 -7.780080000000000329e-02 9.049625957316714819e-02 -9.049625957316714819e-02
7.880000000000000338e-01 7.771110000000000517e-02 -7.771110000000000517e-02 9.046152656918929336e-02 -9.046152656918929336e-02
7.900000000000000355e-01 7.762099999999999556e-02 -7.762099999999999556e-02 9.042654648647666105e-02 -9.042654648647666105e-02
7.920000000000000373e-01 7.753039999999999932e-02 -7.753039999999999932e-02 9.039131676456396702e-02 -9.039131676456396702e-02
7.940000000000000391e-01 7.743940000000000545e-02 -7.743940000000000545e-02 9.035583480875564177e-02 -9.035583480875564177e-02
7.960000000000000409e-01 7.734810000000000296e-02 -7.734810000000000296e-02 9.032009798957579827e-02 -9.032009798957579827e-02
7.980000000000000426e-01 7.725629999999999997e-02 -7.725629999999999997e-02 9.028410364220802731e-02 -9.028410364220802731e-02
8.000000000000000444e-01 7.716409999999999936e-02 -7.716409999999999936e-02 9.024784906592525635e-02 -9.024784906592525635e-02
8.020000000000000462e-01 7.707139999999999824e-02 -7.707139999999999824e-02 9.021133152350856166e-02 -9.021133152350856166e-02
8.040000000000000480e-01 7.697840000000000238e-02 -7.697840000000000238e-02 9.017454824065590513e-02 -9.017454824065590513e-02
8.060000000000000497e-01 7.688490000000000602e-02 -7.688490000000000602e-02 9.013749640537933872e-02 -9.013749640537933872e-02
8.080000000000000515e-01 7.679089999999999527e-02 -7.679089999999999527e-02 9.010017316739156457e-02 -9.010017316739156457e-02
8.100000000000000533e-01 7.669660000000000366e-02 -7.669660000000000366e-02 9.006257563748082395e-02 -9.006257563748082395e-02
8.120000000000000551e-01 7.660179999999999767e-02 -7.660179999999999767e-02 9.002470088687433702e-02 -9.002470088687433702e-02
8.139999999999999458e-01 7.650659999999999406e-02 -7.650659999999999406e-02 8.998654594658989092e-02 -8.998654594658989092e-02
8.159999999999999476e-01 7.641090000000000382e-02 -7.641090000000000382e-02 8.994810780677534034e-02 -8.994810780677534034e-02
8.179999999999999494e-01 7.631490000000000495e-02 -7.631490000000000495e-02 8.990938341603588180e-02 -8.990938341603588180e-02
8.199999999999999512e-01 7.621840000000000559e-02 -7.621840000000000559e-02 8.987036968074868515e-02 -8.987036968074868515e-02
8.219999999999999529e-01 7.612140000000000573e-02 -7.612140000000000573e-02 8.983106346436485479e-02 -8.983106346436485479e-02
8.239999999999999547e-01 7.602399999999999436e-02 -7.602399999999999436e-02 8.979146158669815136e-02 -8.979146158669815136e-02
8.259999999999999565e-01 7.592619999999999925e-02 -7.592619999999999925e-02 8.975156082320068229e-02 -8.975156082320068229e-02
8.279999999999999583e-01 7.582790000000000363e-02 -7.582790000000000363e-02 8.971135790422467282e-02 -8.971135790422467282e-02
8.299999999999999600e-01 7.572919999999999652e-02 -7.572919999999999652e-02 8.967084951427067852e-02 -8.967084951427067852e-02
8.319999999999999618e-01 7.563000000000000278e-02 -7.563000000000000278e-02 8.963003229122144810e-02 -8.963003229122144810e-02
8.339999999999999636e-01 7.553039999999999754e-02 -7.553039999999999754e-02 8.958890282556163098e-02 -8.958890282556163098e-02
8.359999999999999654e-01 7.543039999999999468e-02 -7.543039999999999468e-02 8.954745765958249670e-02 -8.954745765958249670e-02
8.379999999999999671e-01 7.532990000000000519e-02 -7.532990000000000519e-02 8.950569328657188850e-02 -8.950569328657188850e-02
8.399999999999999689e-01 7.522890000000000132e-02 -7.522890000000000132e-02 8.946360614998871696e-02 -8.946360614998871696e-02
8.419999999999999707e-01 7.512749999999999984e-02 -7.512749999999999984e-02 8.942119264262204936e-02 -8.942119264262204936e-02
8.439999999999999725e-01 7.502559999999999785e-02 -7.502559999999999785e-02 8.937844910573410073e-02 -8.937844910573410073e-02
8.459999999999999742e-01 7.492329999999999823e-02 -7.492329999999999823e-02 8.933537182818715450e-02 -8.933537182818715450e-02
8.479999999999999760e-01 7.482060000000000100e-02 -7.482060000000000100e-02 8.929195704555387136e-02 -8.929195704555387136e-02
8.499999999999999778e-01 7.471740000000000326e-02 -7.471740000000000326e-02 8.924820093921073672e-02 -8.924820093921073672e-02
8.519999999999999796e-01 7.461370000000000502e-02 -7.461370000000000502e-02 8.920409963541425791e-02 -8.920409963541425791e-02
8.539999999999999813e-01 7.450950000000000628e-02 -7.450950000000000628e-02 8.915964920435977270e-02 -8.915964920435977270e-02
8.559999999999999831e-01 7.440489999999999604e-02 -7.440489999999999604e-02 8.911484565922217493e-02 -8.911484565922217493e-02
8.579999999999999849e-01 7.429990000000000205e-02 -7.429990000000000205e-02 8.906968495517852968e-02 -8.906968495517852968e-02
8.599999999999999867e-01 7.419439999999999369e-02 -7.419439999999999369e-02 8.902416298841202280e-02 -8.902416298841202280e-02
8.619999999999999885e-01 7.408839999999999870e-02 -7.408839999999999870e-02 8.897827559509699502e-02 -8.897827559509699502e-02
8.639999999999999902e-01 7.398200000000000609e-02 -7.398200000000000609e-02 8.893201855036460268e-02 -8.893201855036460268e-02
8.659999999999999920e-01 7.387499999999999623e-02 -7.387499999999999623e-02 8.888538756724879975e-02 -8.888538756724879975e-02
8.679999999999999938e-01 7.376770000000000549e-02 -7.376770000000000549e-02 8.883837829561215538e-02 -8.883837829561215538e-02
8.699999999999999956e-01 7.365979999999999750e-02 -7.365979999999999750e-02 8.879098632105127120e-02 -8.879098632105127120e-02
8.719999999999999973e-01 7.355150000000000576e-02 -7.355150000000000576e-02 8.874320716378128471e-02 -8.874320716378128471e-02
8.739999999999999991e-01 7.344269999999999965e-02 -7.344269999999999965e-02 8.869503627749902863e-02 -8.869503627749902863e-02
8.760000000000000009e-01 7.333349999999999591e-02 -7.333349999999999591e-02 8.864646904822462425e-02 -8.864646904822462425e-02
8.780000000000000027e-01 7.322370000000000267e-02 -7.322370000000000267e-02 8.859750079312081472e-02 -8.859750079312081472e-02
8.800000000000000044e-01 7.311349999999999794e-02 -7.311349999999999794e-02 8.854812675928987187e-02 -8.854812675928987187e-02
8.820000000000000062e-01 7.300289999999999557e-02 -7.300289999999999557e-02 8.849834212254753529e-02 -8.849834212254753529e-02
8.840000000000000080e-01 7.289170000000000371e-02 -7.289170000000000371e-02 8.844814198617345635e-02 -8.844814198617345635e-02
8.860000000000000098e-01 7.278010000000000035e-02 -7.278010000000000035e-02 8.839752137963796663e-02 -8.839752137963796663e-02
8.880000000000000115e-01 7.266789999999999361e-02 -7.266789999999999361e-02 8.834647525730444928e-02 -8.834647525730444928e-02
8.900000000000000133e-01 7.255530000000000312e-02 -7.255530000000000312e-02 8.829499849710693848e-02 -8.829499849710693848e-02
8.920000000000000151e-01 7.244230000000000114e-02 -7.244230000000000114e-02 8.824308589920273893e-02 -8.824308589920273893e-02
8.940000000000000169e-01 7.232869999999999577e-02 -7.232869999999999577e-02 8.819073218459910768e-02 -8.819073218459910768e-02
8.960000000000000187e-01 7.221470000000000666e-02 -7.221470000000000666e-02 8.813793199375397069e-02 -8.813793199375397069e-02
8.980000000000000204e-01 7.210020000000000318e-02 -7.210020000000000318e-02 8.808467988515007729e-02 -8.808467988515007729e-02
9.000000000000000222e-01 7.198509999999999631e-02 -7.198509999999999631e-02 8.803097033384194026e-02 -8.803097033384194026e-02
9.020000000000000240e-01 7.186960000000000570e-02 -7.186960000000000570e-02 8.797679772997524239e-02 -8.797679772997524239e-02
9.040000000000000258e-01 7.175360000000000071e-02 -7.175360000000000071e-02 8.792215637727825162e-02 -8.792215637727825162e-02
9.060000000000000275e-01 7.163709999999999523e-02 -7.163709999999999523e-02 8.786704049152463392e-02 -8.786704049152463392e-02
9.080000000000000293e-01 7.152020000000000599e-02 -7.152020000000000599e-02 8.781144419896713682e-02 -8.781144419896713682e-02
9.100000000000000311e-01 7.140269999999999950e-02 -7.140269999999999950e-02 8.775536153474183809e-02 -8.775536153474183809e-02
9.120000000000000329e-01 7.128479999999999539e-02 -7.128479999999999539e-02 8.769878644124222411e-02 -8.769878644124222411e-02
9.140000000000000346e-01 7.116630000000000178e-02 -7.116630000000000178e-02 8.764171276646276487e-02 -8.764171276646276487e-02
9.160000000000000364e-01 7.104739999999999667e-02 -7.104739999999999667e-02 8.758413426231130561e-02 -8.758413426231130561e-02
9.180000000000000382e-01 7.092790000000000206e-02 -7.092790000000000206e-02 8.752604458288994194e-02 -8.752604458288994194e-02
9.200000000000000400e-01 7.080789999999999307e-02 -7.080789999999999307e-02 8.746743728274368468e-02 -8.746743728274368468e-02
9.220000000000000417e-01 7.068750000000000033e-02 -7.068750000000000033e-02 8.740830581507647024e-02 -8.740830581507647024e-02
9.240000000000000435e-01 7.056650000000000422e-02 -7.056650000000000422e-02 8.734864352993414183e-02 -8.734864352993414183e-02
9.260000000000000453e-01 7.044509999999999661e-02 -7.044509999999999661e-02 8.728844367235349955e-02 -8.728844367235349955e-02
9.280000000000000471e-01 7.032309999999999950e-02 -7.032309999999999950e-02 8.722769938047728044e-02 -8.722769938047728044e-02
9.300000000000000488e-01 7.020070000000000476e-02 -7.020070000000000476e-02 8.716640368363451352e-02 -8.716640368363451352e-02
9.320000000000000506e-01 7.007770000000000665e-02 -7.007770000000000665e-02 8.710454950038531985e-02 -8.710454950038531985e-02
9.340000000000000524e-01 6.995419999999999416e-02 -6.995419999999999416e-02 8.704212963653019941e-02 -8.704212963653019941e-02
9.360000000000000542e-01 6.983019999999999505e-02 -6.983019999999999505e-02 8.697913678308299978e-02 -8.697913678308299978e-02
9.379999999999999449e-01 6.970569999999999544e-02 -6.970569999999999544e-02 8.691556351420692828e-02 -8.691556351420692828e-02
9.399999999999999467e-01 6.958069999999999533e-02 -6.958069999999999533e-02 8.685140228511352423e-02 -8.685140228511352423e-02
9.419999999999999485e-01 6.945519999999999472e-02 -6.945519999999999472e-02 8.678664542992367559e-02 -8.678664542992367559e-02
9.439999999999999503e-01 6.932919999999999361e-02 -6.932919999999999361e-02 8.672128515949040217e-02 -8.672128515949040217e-02
9.459999999999999520e-01 6.920270000000000588e-02 -6.920270000000000588e-02 8.665531355918293377e-02 -8.665531355918293377e-02
9.479999999999999538e-01 6.907560000000000089e-02 -6.907560000000000089e-02 8.658872258663158350e-02 -8.658872258663158350e-02
9.499999999999999556e-01 6.894799999999999540e-02 -6.894799999999999540e-02 8.652150406943286132e-02 -8.652150406943286132e-02
9.519999999999999574e-01 6.882000000000000617e-02 -6.882000000000000617e-02 8.645364970281466110e-02 -8.645364970281466110e-02
9.539999999999999591e-01 6.869139999999999968e-02 -6.869139999999999968e-02 8.638515104726074423e-02 -8.638515104726074423e-02
9.559999999999999609e-01 6.856230000000000657e-02 -6.856230000000000657e-02 8.631599952609439463e-02 -8.631599952609439463e-02
9.579999999999999627e-01 6.843259999999999621e-02 -6.843259999999999621e-02 8.624618642302075977e-02 -8.624618642302075977e-02
9.599999999999999645e-01 6.830250000000000210e-02 -6.830250000000000210e-02 8.617570287962746101e-02 -8.617570287962746101e-02
9.619999999999999662e-01 6.817180000000000462e-02 -6.817180000000000462e-02 8.610453989284323761e-02 -8.610453989284323761e-02
9.639999999999999680e-01 6.804060000000000663e-02 -6.804060000000000663e-02 8.603268831235427738e-02 -8.603268831235427738e-02
9.659999999999999698e-01 6.790889999999999427e-02 -6.790889999999999427e-02 8.596013883797781752e-02 -8.596013883797781752e-02
9.679999999999999716e-01 6.777660000000000629e-02 -6.777660000000000629e-02 8.588688201699304359e-02 -8.588688201699304359e-02
9.699999999999999734e-01 6.764390000000000680e-02 -6.764390000000000680e-02 8.581290824142884244e-02 -8.581290824142884244e-02
9.719999999999999751e-01 6.751060000000000394e-02 -6.751060000000000394e-02 8.573820774530822864e-02 -8.573820774530822864e-02
9.739999999999999769e-01 6.737680000000000058e-02 -6.737680000000000058e-02 8.566277060184944447e-02 -8.566277060184944447e-02
9.759999999999999787e-01 6.724249999999999672e-02 -6.724249999999999672e-02 8.558658672062365025e-02 -8.558658672062365025e-02
9.779999999999999805e-01 6.710760000000000336e-02 -6.710760000000000336e-02 8.550964584466894114e-02 -8.550964584466894114e-02
9.799999999999999822e-01 6.697219999999999562e-02 -6.697219999999999562e-02 8.543193754756089886e-02 -8.543193754756089886e-02
9.819999999999999840e-01 6.683619999999999839e-02 -6.683619999999999839e-02 8.535345123043980298e-02 -8.535345123043980298e-02
9.839999999999999858e-01 6.669980000000000353e-02 -6.669980000000000353e-02 8.527417611899439087e-02 -8.527417611899439087e-02
9.859999999999999876e-01 6.656280000000000530e-02 -6.656280000000000530e-02 8.519410126040248554e-02 -8.519410126040248554e-02
9.879999999999999893e-01 6.642530000000000656e-02 -6.642530000000000656e-02 8.511321552022896308e-02 -8.511321552022896308e-02
9.899999999999999911e-01 6.628720000000000445e-02 -6.628720000000000445e-02 8.503150757928105985e-02 -8.503150757928105985e-02
9.919999999999999929e-01 6.614860000000000184e-02 -6.614860000000000184e-02 8.494896593042156052e-02 -8.494896593042156052e-02
9.939999999999999947e-01 6.600949999999999873e-02 -6.600949999999999873e-02 8.486557887534068589e-02 -8.486557887534068589e-02
9.959999999999999964e-01 6.586980000000000612e-02 -6.586980000000000612e-02 8.478133452128672198e-02 -8.478133452128672198e-02
9.979999999999999982e-01 6.572959999999999914e-02 -6.572959999999999914e-02 8.469622077775668112e-02 -8.469622077775668112e-02
1.000000000000000000e+00 6.558890000000000553e-02 -6.558890000000000553e-02 8.461022535314750848e-02 -8.461022535314750848e-02
1.002000000000000002e+00 6.544759999999999467e-02 -6.544759999999999467e-02 8.452333575136883326e-02 -8.452333575136883326e-02
1.004000000000000004e+00 6.530579999999999719e-02 -6.530579999999999719e-02 8.443553926841836088e-02 -8.443553926841836088e-02
1.006000000000000005e+00 6.516339999999999633e-02 -6.516339999999999633e-02 8.434682298892111352e-02 -8.434682298892111352e-02
1.008000000000000007e+00 6.502049999999999497e-02 -6.502049999999999497e-02 8.425717378263396229e-02 -8.425717378263396229e-02
1.010000000000000009e+00 6.487700000000000411e-02 -6.487700000000000411e-02 8.416657830091674175e-02 -8.416657830091674175e-02
1.012000000000000011e+00 6.473299999999999887e-02 -6.473299999999999887e-02 8.407502297317184792e-02 -8.407502297317184792e-02
1.014000000000000012e+00 6.458840000000000414e-02 -6.458840000000000414e-02 8.398249400325408232e-02 -8.398249400325408232e-02
1.016000000000000014e+00 6.444339999999999791e-02 -6.444339999999999791e-02 8.388897736585271270e-02 -8.388897736585271270e-02
1.018000000000000016e+00 6.429769999999999930e-02 -6.429769999999999930e-02 8.379445880284808190e-02 -8.379445880284808190e-02
1.020000000000000018e+00 6.415160000000000307e-02 -6.415160000000000307e-02 8.369892381964526284e-02 -8.369892381964526284e-02
1.022000000000000020e+00 6.400480000000000058e-02 -6.400480000000000058e-02 8.360235768148718827e-02 -8.360235768148718827e-02
1.024000000000000021e+00 6.385760000000000047e-02 -6.385760000000000047e-02 8.350474540975046100e-02 -8.350474540975046100e-02
1.026000000000000023e+00 6.370969999999999411e-02 -6.370969999999999411e-02 8.340607177822695339e-02 -8.340607177822695339e-02
1.028000000000000025e+00 6.356140000000000401e-02 -6.356140000000000401e-02 8.330632130939433222e-02 -8.330632130939433222e-02
1.030000000000000027e+00 6.341239999999999377e-02 -6.341239999999999377e-02 8.320547827067976965e-02 -8.320547827067976965e-02
1.032000000000000028e+00 6.326299999999999979e-02 -6.326299999999999979e-02 8.310352667072039290e-02 -8.310352667072039290e-02
1.034000000000000030e+00 6.311289999999999956e-02 -6.311289999999999956e-02 8.300045025562510781e-02 -8.300045025562510781e-02
1.036000000000000032e+00 6.296240000000000170e-02 -6.296240000000000170e-02 8.289623250524241760e-02 -8.289623250524241760e-02
1.038000000000000034e+00 6.281119999999999759e-02 -6.281119999999999759e-02 8.279085662943924673e-02 -8.279085662943924673e-02
1.040000000000000036e+00 6.265959999999999586e-02 -6.265959999999999586e-02 8.268430556439637646e-02 -8.268430556439637646e-02
1.042000000000000037e+00 6.250730000000000175e-02 -6.250730000000000175e-02 8.257656196892609879e-02 -8.257656196892609879e-02
1.044000000000000039e+00 6.235450000000000020e-02 -6.235450000000000020e-02 8.246760822081866671e-02 -8.246760822081866671e-02
1.046000000000000041e+00 6.220110000000000222e-02 -6.220110000000000222e-02 8.235742641322407742e-02 -8.235742641322407742e-02
1.048000000000000043e+00 6.204719999999999680e-02 -6.204719999999999680e-02 8.224599835107650192e-02 -8.224599835107650192e-02
1.050000000000000044e+00 6.189279999999999782e-02 -6.189279999999999782e-02 8.213330554756900770e-02 -8.213330554756900770e-02
1.052000000000000046e+00 6.173780000000000240e-02 -6.173780000000000240e-02 8.201932922068698451e-02 -8.201932922068698451e-02
1.054000000000000048e+00 6.158219999999999666e-02 -6.158219999999999666e-02 8.190405028980896063e-02 -8.190405028980896063e-02
1.056000000000000050e+00 6.142600000000000143e-02 -6.142600000000000143e-02 8.178744937238434376e-02 -8.178744937238434376e-02
1.058000000000000052e+00 6.126929999999999876e-02 -6.126929999999999876e-02 8.166950678069809233e-02 -8.166950678069809233e-02
1.060000000000000053e+00 6.111210000000000253e-02 -6.111210000000000253e-02 8.155020251873305870e-02 -8.155020251873305870e-02
1.062000000000000055e+00 6.095420000000000005e-02 -6.095420000000000005e-02 8.142951627914128687e-02 -8.142951627914128687e-02
1.064000000000000057e+00 6.079579999999999707e-02 -6.079579999999999707e-02 8.130742744033672698e-02 -8.130742744033672698e-02
1.066000000000000059e+00 6.063690000000000052e-02 -6.063690000000000052e-02 8.118391506372185651e-02 -8.118391506372185651e-02
1.068000000000000060e+00 6.047740000000000060e-02 -6.047740000000000060e-02 8.105895789106234983e-02 -8.105895789106234983e-02
1.070000000000000062e+00 6.031729999999999731e-02 -6.031729999999999731e-02 8.093253434202388186e-02 -8.093253434202388186e-02
1.072000000000000064e+00 6.015659999999999757e-02 -6.015659999999999757e-02 8.080462251188705314e-02 -8.080462251188705314e-02
1.074000000000000066e+00 5.999539999999999734e-02 -5.999539999999999734e-02 8.067520016945639583e-02 -8.067520016945639583e-02
1.076000000000000068e+00 5.983360000000000067e-02 -5.983360000000000067e-02 8.054424475518090487e-02 -8.054424475518090487e-02
1.078000000000000069e+00 5.967129999999999657e-02 -5.967129999999999657e-02 8.041173337950456579e-02 -8.041173337950456579e-02
1.080000000000000071e+00 5.950840000000000296e-02 -5.950840000000000296e-02 8.027764282146637731e-02 -8.027764282146637731e-02
1.082000000000000073e+00 5.934489999999999904e-02 -5.934489999999999904e-02 8.014194952756997781e-02 -8.014194952756997781e-02
1.084000000000000075e+00 5.918090000000000156e-02 -5.918090000000000156e-02 8.000462961094510772e-02 -8.000462961094510772e-02
1.086000000000000076e+00 5.901619999999999783e-02 -5.901619999999999783e-02 7.986565885082337612e-02 -7.986565885082337612e-02
1.088000000000000078e+00 5.885100000000000053e-02 -5.885100000000000053e-02 7.972501269235285348e-02 -7.972501269235285348e-02
1.090000000000000080e+00 5.868519999999999986e-02 -5.868519999999999986e-02 7.958266624677645673e-02 -7.958266624677645673e-02
1.092000000000000082e+00 5.851889999999999870e-02 -5.851889999999999870e-02 7.943859429200149369e-02 -7.943859429200149369e-02
1.094000000000000083e+00 5.835189999999999821e-02 -5.835189999999999821e-02 7.929277127358796973e-02 -7.929277127358796973e-02
1.096000000000000085e+00 5.818439999999999723e-02 -5.818439999999999723e-02 7.914517130618582696e-02 -7.914517130618582696e-02
1.098000000000000087e+00 5.801640000000000269e-02 -5.801640000000000269e-02 7.899576817545193863e-02 -7.899576817545193863e-02
1.100000000000000089e+00 5.784770000000000190e-02 -5.784770000000000190e-02 7.884453534047958234e-02 -7.884453534047958234e-02
1.102000000000000091e+00 5.767850000000000060e-02 -5.767850000000000060e-02 7.869144593677475374e-02 -7.869144593677475374e-02
1.104000000000000092e+00 5.750870000000000287e-02 -5.750870000000000287e-02 7.853647277981523622e-02 -7.853647277981523622e-02
1.106000000000000094e+00 5.733830000000000177e-02 -5.733830000000000177e-02 7.837958836922986894e-02 -7.837958836922986894e-02
1.108000000000000096e+00 5.716729999999999728e-02 -5.716729999999999728e-02 7.822076489363745389e-02 -7.822076489363745389e-02
1.110000000000000098e+00 5.699579999999999924e-02 -5.699579999999999924e-02 7.805997423618643571e-02 -7.805997423618643571e-02
1.112000000000000099e+00 5.682369999999999782e-02 -5.682369999999999782e-02 7.789718798083783424e-02 -7.789718798083783424e-02
1.114000000000000101e+00 5.665099999999999997e-02 -5.665099999999999997e-02 7.773237741943662960e-02 -7.773237741943662960e-02
1.116000000000000103e+00 5.647769999999999874e-02 -5.647769999999999874e-02 7.756551355961766037e-02 -7.756551355961766037e-02
1.118000000000000105e+00 5.630380000000000107e-02 -5.630380000000000107e-02 7.739656713359449602e-02 -7.739656713359449602e-02
1.120000000000000107e+00 5.612940000000000290e-02 -5.612940000000000290e-02 7.722550860788164606e-02 -7.722550860788164606e-02
1.122000000000000108e+00 5.595440000000000136e-02 -5.595440000000000136e-02 7.705230819400209208e-02 -7.705230819400209208e-02
1.124000000000000110e+00 5.577870000000000050e-02 -5.577870000000000050e-02 7.687693586023397474e-02 -7.687693586023397474e-02
1.125999999999999890e+00 5.560249999999999915e-02 -5.560249999999999915e-02 7.669936134445243248e-02 -7.669936134445243248e-02
1.127999999999999892e+00 5.542570000000000136e-02 -5.542570000000000136e-02 7.651955416812393496e-02 -7.651955416812393496e-02
1.129999999999999893e+00 5.524840000000000306e-02 -5.524840000000000306e-02 7.633748365151274418e-02 -7.633748365151274418e-02
1.131999999999999895e+00 5.507039999999999852e-02 -5.507039999999999852e-02 7.615311893016037115e-02 -7.615311893016037115e-02
1.133999999999999897e+00 5.489190000000000041e-02 -5.489190000000000041e-02 7.596642897270078354e-02 -7.596642897270078354e-02
1.135999999999999899e+00 5.471270000000000300e-02 -5.471270000000000300e-02 7.577738260007563231e-02 -7.577738260007563231e-02
1.137999999999999901e+00 5.453290000000000221e-02 -5.453290000000000221e-02 7.558594850621529193e-02 -7.558594850621529193e-02
1.139999999999999902e+00 5.435260000000000091e-02 -5.435260000000000091e-02 7.539209528025254958e-02 -7.539209528025254958e-02
1.141999999999999904e+00 5.417170000000000318e-02 -5.417170000000000318e-02 7.519579143033727764e-02 -7.519579143033727764e-02
1.143999999999999906e+00 5.399020000000000208e-02 -5.399020000000000208e-02 7.499700540912115909e-02 -7.499700540912115909e-02
1.145999999999999908e+00 5.380809999999999760e-02 -5.380809999999999760e-02 7.479570564098239616e-02 -7.479570564098239616e-02
1.147999999999999909e+00 5.362530000000000074e-02 -5.362530000000000074e-02 7.459186055106098445e-02 -7.459186055106098445e-02
1.149999999999999911e+00 5.344200000000000339e-02 -5.344200000000000339e-02 7.438543859617513521e-02 -7.438543859617513521e-02
1.151999999999999913e+00 5.325810000000000266e-02 -5.325810000000000266e-02 7.417640829768971933e-02 -7.417640829768971933e-02
1.153999999999999915e+00 5.307359999999999856e-02 -5.307359999999999856e-02 7.396473827640713539e-02 -7.396473827640713539e-02
1.155999999999999917e+00 5.288849999999999801e-02 -5.288849999999999801e-02 7.375039728955011531e-02 -7.375039728955011531e-02
1.157999999999999918e+00 5.270280000000000103e-02 -5.270280000000000103e-02 7.353335426990532941e-02 -7.353335426990532941e-02
1.159999999999999920e+00 5.251639999999999781e-02 -5.251639999999999781e-02 7.331357836719425147e-02 -7.331357836719425147e-02
1.161999999999999922e+00 5.232950000000000101e-02 -5.232950000000000101e-02 7.309103899173677310e-02 -7.309103899173677310e-02
1.163999999999999924e+00 5.214200000000000085e-02 -5.214200000000000085e-02 7.286570586046925424e-02 -7.286570586046925424e-02
1.165999999999999925e+00 5.195380000000000137e-02 -5.195380000000000137e-02 7.263754904537648993e-02 -7.263754904537648993e-02
1.167999999999999927e+00 5.176510000000000139e-02 -5.176510000000000139e-02 7.240653902439254941e-02 -7.240653902439254941e-02
1.169999999999999929e+00 5.157570000000000210e-02 -5.157570000000000210e-02 7.217264673482121085e-02 -7.217264673482121085e-02
1.171999999999999931e+00 5.138569999999999943e-02 -5.138569999999999943e-02 7.193584362932141374e-02 -7.193584362932141374e-02
1.173999999999999932e+00 5.119510000000000033e-02 -5.119510000000000033e-02 7.169610173449694757e-02 -7.169610173449694757e-02
1.175999999999999934e+00 5.100380000000000191e-02 -5.100380000000000191e-02 7.145339371212285073e-02 -7.145339371212285073e-02
1.177999999999999936e+00 5.081200000000000300e-02 -5.081200000000000300e-02 7.120769292303301412e-02 -7.120769292303301412e-02
1.179999999999999938e+00 5.061949999999999783e-02 -5.061949999999999783e-02 7.095897349368485152e-02 -7.095897349368485152e-02
1.181999999999999940e+00 5.042640000000000317e-02 -5.042640000000000317e-02 7.070721038540708769e-02 -7.070721038540708769e-02
1.183999999999999941e+00 5.023269999999999819e-02 -5.023269999999999819e-02 7.045237946632582071e-02 -7.045237946632582071e-02
1.185999999999999943e+00 5.003839999999999677e-02 -5.003839999999999677e-02 7.019445758595251050e-02 -7.019445758595251050e-02
1.187999999999999945e+00 4.984340000000000298e-02 -4.984340000000000298e-02 6.993342265240387601e-02 -6.993342265240387601e-02
1.189999999999999947e+00 4.964779999999999888e-02 -4.964779999999999888e-02 6.966925371221040220e-02 -6.966925371221040220e-02
1.191999999999999948e+00 4.945159999999999834e-02 -4.945159999999999834e-02 6.940193103265393515e-02 -6.940193103265393515e-02
1.193999999999999950e+00 4.925469999999999848e-02 -4.925469999999999848e-02 6.913143618655911982e-02 -6.913143618655911982e-02
1.195999999999999952e+00 4.905720000000000219e-02 -4.905720000000000219e-02 6.885775213944517192e-02 -6.885775213944517192e-02
1.197999999999999954e+00 4.885910000000000253e-02 -4.885910000000000253e-02 6.858086333892580988e-02 -6.858086333892580988e-02
1.199999999999999956e+00 4.866029999999999661e-02 -4.866029999999999661e-02 6.830075580622502196e-02 -6.830075580622502196e-02
1.201999999999999957e+00 4.846090000000000120e-02 -4.846090000000000120e-02 6.801741722965513881e-02 -6.801741722965513881e-02
1.203999999999999959e+00 4.826079999999999953e-02 -4.826079999999999953e-02 6.773083705988118541e-02 -6.773083705988118541e-02
1.205999999999999961e+00 4.806010000000000143e-02 -4.806010000000000143e-02 6.744100660677246339e-02 -6.744100660677246339e-02
1.207999999999999963e+00 4.785869999999999708e-02 -4.785869999999999708e-02 6.714791913761732067e-02 -6.714791913761732067e-02
1.209999999999999964e+00 4.765670000000000323e-02 -4.765670000000000323e-02 6.685156997645254340e-02 -6.685156997645254340e-02
1.211999999999999966e+00 4.745400000000000312e-02 -4.745400000000000312e-02 6.655195660423239568e-02 -6.655195660423239568e-02
1.213999999999999968e+00 4.725069999999999965e-02 -4.725069999999999965e-02 6.624907875953588154e-02 -6.624907875953588154e-02
1.215999999999999970e+00 4.704669999999999686e-02 -4.704669999999999686e-02 6.594293853948389461e-02 -6.594293853948389461e-02
1.217999999999999972e+00 4.684200000000000169e-02 -4.684200000000000169e-02 6.563354050051066479e-02 -6.563354050051066479e-02
1.219999999999999973e+00 4.663670000000000315e-02 -4.663670000000000315e-02 6.532089175860658625e-02 -6.532089175860658625e-02
1.221999999999999975e+00 4.643069999999999836e-02 -4.643069999999999836e-02 6.500500208862258766e-02 -6.500500208862258766e-02
1.223999999999999977e+00 4.622400000000000120e-02 -4.622400000000000120e-02 6.468588402219976885e-02 -6.468588402219976885e-02
1.225999999999999979e+00 4.601659999999999778e-02 -4.601659999999999778e-02 6.436355294386200687e-02 -6.436355294386200687e-02
1.227999999999999980e+00 4.580850000000000199e-02 -4.580850000000000199e-02 6.403802718478496248e-02 -6.403802718478496248e-02
1.229999999999999982e+00 4.559980000000000283e-02 -4.559980000000000283e-02 6.370932811373142268e-02 -6.370932811373142268e-02
1.231999999999999984e+00 4.539039999999999742e-02 -4.539039999999999742e-02 6.337748022462168229e-02 -6.337748022462168229e-02
1.233999999999999986e+00 4.518019999999999675e-02 -4.518019999999999675e-02 6.304251122018827980e-02 -6.304251122018827980e-02
1.235999999999999988e+00 4.496939999999999965e-02 -4.496939999999999965e-02 6.270445209114797191e-02 -6.270445209114797191e-02
1.237999999999999989e+00 4.475790000000000324e-02 -4.475790000000000324e-02 6.236333719030965478e-02 -6.236333719030965478e-02
1.239999999999999991e+00 4.454559999999999770e-02 -4.454559999999999770e-02 6.201920430102717680e-02 -6.201920430102717680e-02
1.241999999999999993e+00 4.433270000000000266e-02 -4.433270000000000266e-02 6.167209469939849420e-02 -6.167209469939849420e-02
1.243999999999999995e+00 4.411899999999999850e-02 -4.411899999999999850e-02 6.132205320961089945e-02 -6.132205320961089945e-02
1.245999999999999996e+00 4.390460000000000196e-02 -4.390460000000000196e-02 6.096912825183347512e-02 -6.096912825183347512e-02
1.247999999999999998e+00 4.368940000000000323e-02 -4.368940000000000323e-02 6.061337188206499665e-02 -6.061337188206499665e-02
1.250000000000000000e+00 4.347360000000000113e-02 -4.347360000000000113e-02 6.025483982335730349e-02 -6.025483982335730349e-02
1.252000000000000002e+00 4.325699999999999684e-02 -4.325699999999999684e-02 5.989359148785178277e-02 -5.989359148785178277e-02
1.254000000000000004e+00 4.303959999999999730e-02 -4.303959999999999730e-02 5.952968998908967496e-02 -5.952968998908967496e-02
1.256000000000000005e+00 4.282149999999999845e-02 -4.282149999999999845e-02 5.916320214408561651e-02 -5.916320214408561651e-02
1.258000000000000007e+00 4.260259999999999742e-02 -4.260259999999999742e-02 5.879419846468952188e-02 -5.879419846468952188e-02
1.260000000000000009e+00 4.238299999999999707e-02 -4.238299999999999707e-02 5.842275313780194435e-02 -5.842275313780194435e-02
1.262000000000000011e+00 4.216249999999999859e-02 -4.216249999999999859e-02 5.804894399405612776e-02 -5.804894399405612776e-02
1.264000000000000012e+00 4.194130000000000080e-02 -4.194130000000000080e-02 5.767285246463201009e-02 -5.767285246463201009e-02
1.266000000000000014e+00 4.171939999999999676e-02 -4.171939999999999676e-02 5.729456352592678103e-02 -5.729456352592678103e-02
1.268000000000000016e+00 4.149660000000000154e-02 -4.149660000000000154e-02 5.691416563187023936e-02 -5.691416563187023936e-02
1.270000000000000018e+00 4.127299999999999719e-02 -4.127299999999999719e-02 5.653175063374263343e-02 -5.653175063374263343e-02
1.272000000000000020e+00 4.104870000000000047e-02 -4.104870000000000047e-02 5.614741368742603295e-02 -5.614741368742603295e-02
1.274000000000000021e+00 4.082349999999999868e-02 -4.082349999999999868e-02 5.576125314809848854e-02 -5.576125314809848854e-02
1.276000000000000023e+00 4.059739999999999877e-02 -4.059739999999999877e-02 5.537337045246085859e-02 -5.537337045246085859e-02
1.278000000000000025e+00 4.037059999999999954e-02 -4.037059999999999954e-02 5.498386998867010184e-02 -5.498386998867010184e-02
1.280000000000000027e+00 4.014290000000000219e-02 -4.014290000000000219e-02 5.459285895423843238e-02 -5.459285895423843238e-02
1.282000000000000028e+00 3.991429999999999978e-02 -3.991429999999999978e-02 5.420044720224412998e-02 -5.420044720224412998e-02
1.284000000000000030e+00 3.968490000000000212e-02 -3.968490000000000212e-02 5.380674707628618769e-02 -5.380674707628618769e-02
1.286000000000000032e+00 3.945470000000000227e-02 -3.945470000000000227e-02 5.341187323470071580e-02 -5.341187323470071580e-02
1.288000000000000034e+00 3.922350000000000142e-02 -3.922350000000000142e-02 5.301594246464048921e-02 -5.301594246464048921e-02
1.290000000000000036e+00 3.899149999999999838e-02 -3.899149999999999838e-02 5.261907348669956491e-02 -5.261907348669956491e-02
1.292000000000000037e+00 3.875850000000000128e-02 -3.875850000000000128e-02 5.222138675084182780e-02 -5.222138675084182780e-02
1.294000000000000039e+00 3.852459999999999912e-02 -3.852459999999999912e-02 5.182300422446371041e-02 -5.182300422446371041e-02
1.296000000000000041e+00 3.828979999999999884e-02 -3.828979999999999884e-02 5.142404917348752935e-02 -5.142404917348752935e-02
1.298000000000000043e+00 3.805410000000000043e-02 -3.805410000000000043e-02 5.102464593744069493e-02 -5.102464593744069493e-02
1.300000000000000044e+00 3.781740000000000101e-02 -3.781740000000000101e-02 5.062491969952796073e-02 -5.062491969952796073e-02
1.302000000000000046e+00 3.757979999999999654e-02 -3.757979999999999654e-02 5.022499625274691459e-02 -5.022499625274691459e-02
1.304000000000000048e+00 3.734119999999999800e-02 -3.734119999999999800e-02 4.982500176313172519e-02 -4.982500176313172519e-02
1.306000000000000050e+00 3.710150000000000253e-02 -3.710150000000000253e-02 4.942506253123504084e-02 -4.942506253123504084e-02
1.308000000000000052e+00 3.686090000000000200e-02 -3.686090000000000200e-02 4.902530475297370294e-02 -4.902530475297370294e-02
1.310000000000000053e+00 3.661919999999999759e-02 -3.661919999999999759e-02 4.862585428096938278e-02 -4.862585428096938278e-02
1.312000000000000055e+00 3.637649999999999911e-02 -3.637649999999999911e-02 4.822683638751093516e-02 -4.822683638751093516e-02
1.314000000000000057e+00 3.613279999999999964e-02 -3.613279999999999964e-02 4.782837553025100219e-02 -4.782837553025100219e-02
1.316000000000000059e+00 3.588800000000000323e-02 -3.588800000000000323e-02 4.743059512172544817e-02 -4.743059512172544817e-02
1.318000000000000060e+00 3.564210000000000295e-02 -3.564210000000000295e-02 4.703361730375065636e-02 -4.703361730375065636e-02
1.320000000000000062e+00 3.539509999999999879e-02 -3.539509999999999879e-02 4.663756272771168998e-02 -4.663756272771168998e-02
1.322000000000000064e+00 3.514690000000000175e-02 -3.514690000000000175e-02 4.624255034170357548e-02 -4.624255034170357548e-02
1.324000000000000066e+00 3.489760000000000084e-02 -3.489760000000000084e-02 4.584869718542977646e-02 -4.584869718542977646e-02
1.326000000000000068e+00 3.464720000000000300e-02 -3.464720000000000300e-02 4.545611819369677065e-02 -4.545611819369677065e-02
1.328000000000000069e+00 3.439550000000000246e-02 -3.439550000000000246e-02 4.506492600927287928e-02 -4.506492600927287928e-02
1.330000000000000071e+00 3.414260000000000211e-02 -3.414260000000000211e-02 4.467523080580291378e-02 -4.467523080580291378e-02
1.332000000000000073e+00 3.388850000000000195e-02 -3.388850000000000195e-02 4.428714012139054607e-02 -4.428714012139054607e-02
1.334000000000000075e+00 3.363320000000000198e-02 -3.363320000000000198e-02 4.390075870337668135e-02 -4.390075870337668135e-02
1.336000000000000076e+00 3.337650000000000339e-02 -3.337650000000000339e-02 4.351618836475681928e-02 -4.351618836475681928e-02
1.338000000000000078e+00 3.311850000000000210e-02 -3.311850000000000210e-02 4.313352785259422922e-02 -4.313352785259422922e-02
1.340000000000000080e+00 3.285910000000000220e-02 -3.285910000000000220e-02 4.275287272869878613e-02 -4.275287272869878613e-02
1.342000000000000082e+00 3.259829999999999672e-02 -3.259829999999999672e-02 4.237431526275606264e-02 -4.237431526275606264e-02
1.344000000000000083e+00 3.233620000000000244e-02 -3.233620000000000244e-02 4.199794433800699278e-02 -4.199794433800699278e-02
1.346000000000000085e+00 3.207270000000000260e-02 -3.207270000000000260e-02 4.162384536949708530e-02 -4.162384536949708530e-02
1.348000000000000087e+00 3.180770000000000125e-02 -3.180770000000000125e-02 4.125210023483586591e-02 -4.125210023483586591e-02
1.350000000000000089e+00 3.154110000000000247e-02 -3.154110000000000247e-02 4.088278721733327320e-02 -4.088278721733327320e-02
1.352000000000000091e+00 3.127300000000000219e-02 -3.127300000000000219e-02 4.051598096130957366e-02 -4.051598096130957366e-02
1.354000000000000092e+00 3.100340000000000040e-02 -3.100340000000000040e-02 4.015175243931097537e-02 -4.015175243931097537e-02
1.356000000000000094e+00 3.073209999999999831e-02 -3.073209999999999831e-02 3.979016893090353557e-02 -3.979016893090353557e-02
1.358000000000000096e+00 3.045909999999999937e-02 -3.045909999999999937e-02 3.943129401266450007e-02 -3.943129401266450007e-02
1.360000000000000098e+00 3.018449999999999953e-02 -3.018449999999999953e-02 3.907518755894219542e-02 -3.907518755894219542e-02
1.362000000000000099e+00 2.990809999999999996e-02 -2.990809999999999996e-02 3.872190575291392656e-02 -3.872190575291392656e-02
1.364000000000000101e+00 2.962990000000000068e-02 -2.962990000000000068e-02 3.837150110743563214e-02 -3.837150110743563214e-02
1.366000000000000103e+00 2.934979999999999881e-02 -2.934979999999999881e-02 3.802402249514729576e-02 -3.802402249514729576e-02
1.368000000000000105e+00 2.906790000000000068e-02 -2.906790000000000068e-02 3.767951518727414434e-02 -3.767951518727414434e-02
1.370000000000000107e+00 2.878390000000000115e-02 -2.878390000000000115e-02 3.733802090054571393e-02 -3.733802090054571393e-02
1.372000000000000108e+00 2.849789999999999962e-02 -2.849789999999999962e-02 3.699957785164209589e-02 -3.699957785164209589e-02
1.374000000000000110e+00 2.820989999999999956e-02 -2.820989999999999956e-02 3.666422081856931386e-02 -3.666422081856931386e-02
1.375999999999999890e+00 2.791969999999999869e-02 -2.791969999999999869e-02 3.633198120836313855e-02 -3.633198120836313855e-02
1.377999999999999892e+00 2.762730000000000047e-02 -2.762730000000000047e-02 3.600288713052258310e-02 -3.600288713052258310e-02
1.379999999999999893e+00 2.733259999999999856e-02 -2.733259999999999856e-02 3.567696347558103193e-02 -3.567696347558103193e-02
1.381999999999999895e+00 2.703550000000000050e-02 -2.703550000000000050e-02 3.535423199823189283e-02 -3.535423199823189283e-02
1.383999999999999897e+00 2.673589999999999994e-02 -2.673589999999999994e-02 3.503471140444001930e-02 -3.503471140444001930e-02
1.385999999999999899e+00 2.643370000000000095e-02 -2.643370000000000095e-02 3.471841744198588681e-02 -3.471841744198588681e-02
1.387999999999999901e+00 2.612880000000000064e-02 -2.612880000000000064e-02 3.440536299390874186e-02 -3.440536299390874186e-02
1.389999999999999902e+00 2.582129999999999842e-02 -2.582129999999999842e-02 3.409555817433590486e-02 -3.409555817433590486e-02
1.391999999999999904e+00 2.551089999999999955e-02 -2.551089999999999955e-02 3.378901042620850032e-02 -3.378901042620850032e-02
1.393999999999999906e+00 2.519750000000000115e-02 -2.519750000000000115e-02 3.348572462043843817e-02 -3.348572462043843817e-02
1.395999999999999908e+00 2.488100000000000034e-02 -2.488100000000000034e-02 3.318570315605691434e-02 -3.318570315605691434e-02
1.397999999999999909e+00 2.456119999999999831e-02 -2.456119999999999831e-02 3.288894606094121958e-02 -3.288894606094121958e-02
1.399999999999999911e+00 2.423799999999999913e-02 -2.423799999999999913e-02 3.259545109273368629e-02 -3.259545109273368629e-02
1.401999999999999913e+00 2.391129999999999992e-02 -2.391129999999999992e-02 3.230521383959376880e-02 -3.230521383959376880e-02
1.403999999999999915e+00 2.358069999999999958e-02 -2.358069999999999958e-02 3.201822782045132126e-02 -3.201822782045132126e-02
1.405999999999999917e+00 2.324640000000000040e-02 -2.324640000000000040e-02 3.173448458445652515e-02 -3.173448458445652515e-02
1.407999999999999918e+00 2.290789999999999840e-02 -2.290789999999999840e-02 3.145397380934820269e-02 -3.145397380934820269e-02
1.409999999999999920e+00 2.256520000000000054e-02 -2.256520000000000054e-02 3.117668339848841605e-02 -3.117668339848841605e-02
1.411999999999999922e+00 2.221779999999999936e-02 -2.221779999999999936e-02 3.090259957633668952e-02 -3.090259957633668952e-02
1.413999999999999924e+00 2.186559999999999893e-02 -2.186559999999999893e-02 3.063170698216146834e-02 -3.063170698216146834e-02
1.415999999999999925e+00 2.150809999999999875e-02 -2.150809999999999875e-02 3.036398876180994647e-02 -3.036398876180994647e-02
1.417999999999999927e+00 2.114519999999999941e-02 -2.114519999999999941e-02 3.009942665738023562e-02 -3.009942665738023562e-02
1.419999999999999929e+00 2.077620000000000161e-02 -2.077620000000000161e-02 2.983800109466062944e-02 -2.983800109466062944e-02
1.421999999999999931e+00 2.040120000000000128e-02 -2.040120000000000128e-02 2.957969126822155431e-02 -2.957969126822155431e-02
1.423999999999999932e+00 2.001949999999999910e-02 -2.001949999999999910e-02 2.932447522406443977e-02 -2.932447522406443977e-02
1.425999999999999934e+00 1.963070000000000093e-02 -1.963070000000000093e-02 2.907232993974985524e-02 -2.907232993974985524e-02
1.427999999999999936e+00 1.923390000000000169e-02 -1.923390000000000169e-02 2.882323140194375036e-02 -2.882323140194375036e-02
1.429999999999999938e+00 1.882860000000000089e-02 -1.882860000000000089e-02 2.857715468133623787e-02 -2.857715468133623787e-02
1.431999999999999940e+00 1.841380000000000100e-02 -1.841380000000000100e-02 2.833407400490165623e-02 -2.833407400490165623e-02
1.433999999999999941e+00 1.798860000000000042e-02 -1.798860000000000042e-02 2.809396282548156862e-02 -2.809396282548156862e-02
1.435999999999999943e+00 1.755169999999999994e-02 -1.755169999999999994e-02 2.785679388868471731e-02 -2.785679388868471731e-02
1.437999999999999945e+00 1.710189999999999974e-02 -1.710189999999999974e-02 2.762253929710863087e-02 -2.762253929710863087e-02
1.439999999999999947e+00 1.663699999999999901e-02 -1.663699999999999901e-02 2.739117057189741772e-02 -2.739117057189741772e-02
1.441999999999999948e+00 1.615489999999999982e-02 -1.615489999999999982e-02 2.716265871165949447e-02 -2.716265871165949447e-02
1.443999999999999950e+00 1.565160000000000162e-02 -1.565160000000000162e-02 2.693697424877652957e-02 -2.693697424877652957e-02
1.445999999999999952e+00 1.512239999999999938e-02 -1.512239999999999938e-02 2.671408730314213387e-02 -2.671408730314213387e-02
1.447999999999999954e+00 1.455889999999999962e-02 -1.455889999999999962e-02 2.649396763337497768e-02 -2.649396763337497768e-02
1.449999999999999956e+00 1.394620000000000061e-02 -1.394620000000000061e-02 2.627658468555643667e-02 -2.627658468555643667e-02
1.451999999999999957e+00 1.322180000000000057e-02 -1.322180000000000057e-02 2.606190763954726805e-02 -2.606190763954726805e-02
1.453999999999999959e+00 1.239250000000000074e-02 -1.239250000000000074e-02 2.584990545294207909e-02 -2.584990545294207909e-02
1.455999999999999961e+00 1.164890000000000023e-02 -1.164890000000000023e-02 2.564054690272341702e-02 -2.564054690272341702e-02
1.457999999999999963e+00 1.103570000000000072e-02 -1.103570000000000072e-02 2.543380062468005021e-02 -2.543380062468005021e-02
1.459999999999999964e+00 1.047769999999999951e-02 -1.047769999999999951e-02 2.522963515065622733e-02 -2.522963515065622733e-02
1.461999999999999966e+00 9.959080000000000363e-03 -9.959080000000000363e-03 2.502801894370018307e-02 -2.502801894370018307e-02
1.463999999999999968e+00 9.470849999999999408e-03 -9.470849999999999408e-03 2.482892043118158434e-02 -2.482892043118158434e-02
1.465999999999999970e+00 9.007859999999999479e-03 -9.007859999999999479e-03 2.463230803594812154e-02 -2.463230803594812154e-02
1.467999999999999972e+00 8.566300000000000650e-03 -8.566300000000000650e-03 2.443815020559196929e-02 -2.443815020559196929e-02
1.469999999999999973e+00 8.143600000000000838e-03 -8.143600000000000838e-03 2.424641543989702885e-02 -2.424641543989702885e-02
1.471999999999999975e+00 7.737680000000000252e-03 -7.737680000000000252e-03 2.405707231653728129e-02 -2.405707231653728129e-02
1.473999999999999977e+00 7.347369999999999769e-03 -7.347369999999999769e-03 2.387008951509641055e-02 -2.387008951509641055e-02
1.475999999999999979e+00 6.971340000000000349e-03 -6.971340000000000349e-03 2.368543583947788772e-02 -2.368543583947788772e-02
1.477999999999999980e+00 6.608700000000000338e-03 -6.608700000000000338e-03 2.350308023877388519e-02 -2.350308023877388519e-02
1.479999999999999982e+00 6.258439999999999663e-03 -6.258439999999999663e-03 2.332299182666009579e-02 -2.332299182666009579e-02
1.481999999999999984e+00 5.920090000000000248e-03 -5.920090000000000248e-03 2.314513989938244559e-02 -2.314513989938244559e-02
1.483999999999999986e+00 5.592739999999999691e-03 -5.592739999999999691e-03 2.296949395240003439e-02 -2.296949395240003439e-02
1.485999999999999988e+00 5.275980000000000426e-03 -5.275980000000000426e-03 2.279602369574730905e-02 -2.279602369574730905e-02
1.487999999999999989e+00 4.969170000000000184e-03 -4.969170000000000184e-03 2.262469906817666382e-02 -2.262469906817666382e-02
1.489999999999999991e+00 4.672380000000000283e-03 -4.672380000000000283e-03 2.245549025014115935e-02 -2.245549025014115935e-02
1.491999999999999993e+00 4.385019999999999890e-03 -4.385019999999999890e-03 2.228836767567501931e-02 -2.228836767567501931e-02
1.493999999999999995e+00 4.107079999999999932e-03 -4.107079999999999932e-03 2.212330204322806790e-02 -2.212330204322806790e-02
1.495999999999999996e+00 3.838010000000000206e-03 -3.838010000000000206e-03 2.196026432550816920e-02 -2.196026432550816920e-02
1.497999999999999998e+00 3.577949999999999880e-03 -3.577949999999999880e-03 2.179922577838401890e-02 -2.179922577838401890e-02
1.500000000000000000e+00 3.326280000000000035e-03 -3.326280000000000035e-03 2.164015794889882077e-02 -2.164015794889882077e-02
1.502000000000000002e+00 3.083230000000000172e-03 -3.083230000000000172e-03 2.148303268244320524e-02 -2.148303268244320524e-02
1.504000000000000004e+00 2.848250000000000087e-03 -2.848250000000000087e-03 2.132782212913443554e-02 -2.132782212913443554e-02
1.506000000000000005e+00 2.621650000000000109e-03 -2.621650000000000109e-03 2.117449874944650479e-02 -2.117449874944650479e-02
1.508000000000000007e+00 2.403070000000000206e-03 -2.403070000000000206e-03 2.102303531913434984e-02 -2.102303531913434984e-02
1.510000000000000009e+00 2.192679999999999803e-03 -2.192679999999999803e-03 2.087340493349347514e-02 -2.087340493349347514e-02
1.512000000000000011e+00 1.990229999999999951e-03 -1.990229999999999951e-03 2.072558101099438235e-02 -2.072558101099438235e-02
1.514000000000000012e+00 1.795869999999999975e-03 -1.795869999999999975e-03 2.057953729632974391e-02 -2.057953729632974391e-02
1.516000000000000014e+00 1.609310000000000081e-03 -1.609310000000000081e-03 2.043524786291034401e-02 -2.043524786291034401e-02
1.518000000000000016e+00 1.430690000000000087e-03 -1.430690000000000087e-03 2.029268711484432178e-02 -2.029268711484432178e-02
1.520000000000000018e+00 1.259970000000000014e-03 -1.259970000000000014e-03 2.015182978843257922e-02 -2.015182978843257922e-02
1.522000000000000020e+00 1.097450000000000031e-03 -1.097450000000000031e-03 2.001265095321164145e-02 -2.001265095321164145e-02
1.524000000000000021e+00 9.430460000000000101e-04 -9.430460000000000101e-04 1.987512601257390363e-02 -1.987512601257390363e-02
1.526000000000000023e+00 7.970209999999999708e-04 -7.970209999999999708e-04 1.973923070399347807e-02 -1.973923070399347807e-02
1.528000000000000025e+00 6.593649999999999728e-04 -6.593649999999999728e-04 1.960494109888479344e-02 -1.960494109888479344e-02
1.530000000000000027e+00 5.302170000000000364e-04 -5.302170000000000364e-04 1.947223360211940146e-02 -1.947223360211940146e-02
1.532000000000000028e+00 4.093599999999999973e-04 -4.093599999999999973e-04 1.934108495122538116e-02 -1.934108495122538116e-02
1.534000000000000030e+00 2.964469999999999757e-04 -2.964469999999999757e-04 1.921147221529236407e-02 -1.921147221529236407e-02
1.536000000000000032e+00 1.903929999999999913e-04 -1.903929999999999913e-04 1.908337279360401012e-02 -1.908337279360401012e-02
1.538000000000000034e+00 7.264989999999999708e-05 -7.264989999999999708e-05 1.895676441401862589e-02 -1.895676441401862589e-02
1.540000000000000036e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.883162513111749647e-02 -1.883162513111749647e-02
1.542000000000000037e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.870793332413932600e-02 -1.870793332413932600e-02
1.544000000000000039e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.858566769471847388e-02 -1.858566769471847388e-02
1.546000000000000041e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.846480726444322401e-02 -1.846480726444322401e-02
1.548000000000000043e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.834533137224983457e-02 -1.834533137224983457e-02
1.550000000000000044e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.822721967166699916e-02 -1.822721967166699916e-02
1.552000000000000046e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.811045212792446527e-02 -1.811045212792446527e-02
1.554000000000000048e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.799500901493887237e-02 -1.799500901493887237e-02
1.556000000000000050e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.788087091218914723e-02 -1.788087091218914723e-02
1.558000000000000052e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.776801870149264523e-02 -1.776801870149264523e-02
1.560000000000000053e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.765643356369333075e-02 -1.765643356369333075e-02
1.562000000000000055e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.754609697527159673e-02 -1.754609697527159673e-02
1.564000000000000057e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.743699070488562500e-02 -1.743699070488562500e-02
1.566000000000000059e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.732909680985302361e-02 -1.732909680985302361e-02
1.568000000000000060e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.722239763258107126e-02 -1.722239763258107126e-02
1.570000000000000062e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.711687579695348599e-02 -1.711687579695348599e-02
1.572000000000000064e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.701251420468081338e-02 -1.701251420468081338e-02
1.574000000000000066e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.690929603162140762e-02 -1.690929603162140762e-02
1.576000000000000068e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.680720472407928531e-02 -1.680720472407928531e-02
1.578000000000000069e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.670622399508473604e-02 -1.670622399508473604e-02
1.580000000000000071e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.660633782066321326e-02 -1.660633782066321326e-02
1.582000000000000073e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.650753043609765047e-02 -1.650753043609765047e-02
1.584000000000000075e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.640978633218886582e-02 -1.640978633218886582e-02
1.586000000000000076e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.631309025151854095e-02 -1.631309025151854095e-02
1.588000000000000078e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.621742718471882658e-02 -1.621742718471882658e-02
1.590000000000000080e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.612278236675226961e-02 -1.612278236675226961e-02
1.592000000000000082e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.602914127320566665e-02 -1.602914127320566665e-02
1.594000000000000083e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.593648961660091429e-02 -1.593648961660091429e-02
1.596000000000000085e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.584481334272590594e-02 -1.584481334272590594e-02
1.598000000000000087e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.575409862698813959e-02 -1.575409862698813959e-02
1.600000000000000089e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.566433187079349296e-02 -1.566433187079349296e-02
1.602000000000000091e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.557549969795247319e-02 -1.557549969795247319e-02
1.604000000000000092e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.548758895111594994e-02 -1.548758895111594994e-02
1.606000000000000094e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.540058668824230252e-02 -1.540058668824230252e-02
1.608000000000000096e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.531448017909763440e-02 -1.531448017909763440e-02
1.610000000000000098e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.522925690179061792e-02 -1.522925690179061792e-02
1.612000000000000099e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.514490453934329121e-02 -1.514490453934329121e-02
1.614000000000000101e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.506141097629910656e-02 -1.506141097629910656e-02
1.616000000000000103e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.497876429536924674e-02 -1.497876429536924674e-02
1.618000000000000105e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.489695277411828313e-02 -1.489695277411828313e-02
1.620000000000000107e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.481596488168985398e-02 -1.481596488168985398e-02
1.622000000000000108e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.473578927557324218e-02 -1.473578927557324218e-02
1.624000000000000110e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.465641479841145456e-02 -1.465641479841145456e-02
1.625999999999999890e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.457783047485125549e-02 -1.457783047485125549e-02
1.627999999999999892e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.450002550843568910e-02 -1.450002550843568910e-02
1.629999999999999893e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.442298927853940572e-02 -1.442298927853940572e-02
1.631999999999999895e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.434671133734707373e-02 -1.434671133734707373e-02
1.633999999999999897e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.427118140687506226e-02 -1.427118140687506226e-02
1.635999999999999899e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.419638937603658405e-02 -1.419638937603658405e-02
1.637999999999999901e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.412232529775036584e-02 -1.412232529775036584e-02
1.639999999999999902e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.404897938609278064e-02 -1.404897938609278064e-02
1.641999999999999904e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.397634201349354233e-02 -1.397634201349354233e-02
1.643999999999999906e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.390440370797477176e-02 -1.390440370797477176e-02
1.645999999999999908e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.383315515043331313e-02 -1.383315515043331313e-02
1.647999999999999909e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.376258717196621184e-02 -1.376258717196621184e-02
1.649999999999999911e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.369269075123907831e-02 -1.369269075123907831e-02
1.651999999999999913e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.362345701189702878e-02 -1.362345701189702878e-02
1.653999999999999915e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.355487722001803147e-02 -1.355487722001803147e-02
1.655999999999999917e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.348694278160837007e-02 -1.348694278160837007e-02
1.657999999999999918e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.341964524013975618e-02 -1.341964524013975618e-02
1.659999999999999920e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.335297627412777161e-02 -1.335297627412777161e-02
1.661999999999999922e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.328692769475138882e-02 -1.328692769475138882e-02
1.663999999999999924e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.322149144351302333e-02 -1.322149144351302333e-02
1.665999999999999925e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.315665958993864765e-02 -1.315665958993864765e-02
1.667999999999999927e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.309242432931782656e-02 -1.309242432931782656e-02
1.669999999999999929e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.302877798048279745e-02 -1.302877798048279745e-02
1.671999999999999931e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.296571298362651607e-02 -1.296571298362651607e-02
1.673999999999999932e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.290322189815893555e-02 -1.290322189815893555e-02
1.675999999999999934e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.284129740060117701e-02 -1.284129740060117701e-02
1.677999999999999936e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.277993228251701058e-02 -1.277993228251701058e-02
1.679999999999999938e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.271911944848124268e-02 -1.271911944848124268e-02
1.681999999999999940e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.265885191408438505e-02 -1.265885191408438505e-02
1.683999999999999941e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.259912280397321865e-02 -1.259912280397321865e-02
1.685999999999999943e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.253992534992656727e-02 -1.253992534992656727e-02
1.687999999999999945e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.248125288896603270e-02 -1.248125288896603270e-02
1.689999999999999947e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.242309886150088673e-02 -1.242309886150088673e-02
1.691999999999999948e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.236545680950671550e-02 -1.236545680950671550e-02
1.693999999999999950e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.230832037473741924e-02 -1.230832037473741924e-02
1.695999999999999952e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.225168329696979530e-02 -1.225168329696979530e-02
1.697999999999999954e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.219553941228043205e-02 -1.219553941228043205e-02
1.699999999999999956e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.213988265135414538e-02 -1.213988265135414538e-02
1.701999999999999957e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.208470703782372861e-02 -1.208470703782372861e-02
1.703999999999999959e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.203000668664025441e-02 -1.203000668664025441e-02
1.705999999999999961e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.197577580247349317e-02 -1.197577580247349317e-02
1.707999999999999963e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.192200867814205423e-02 -1.192200867814205423e-02
1.709999999999999964e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.186869969307253851e-02 -1.186869969307253851e-02
1.711999999999999966e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.181584331178738879e-02 -1.181584331178738879e-02
1.713999999999999968e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.176343408242082680e-02 -1.176343408242082680e-02
1.715999999999999970e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.171146663526243664e-02 -1.171146663526243664e-02
1.717999999999999972e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.165993568132788795e-02 -1.165993568132788795e-02
1.719999999999999973e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.160883601095631483e-02 -1.160883601095631483e-02
1.721999999999999975e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.155816249243390992e-02 -1.155816249243390992e-02
1.723999999999999977e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.150791007064321317e-02 -1.150791007064321317e-02
1.725999999999999979e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.145807376573763220e-02 -1.145807376573763220e-02
1.727999999999999980e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.140864867184079347e-02 -1.140864867184079347e-02
1.729999999999999982e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.135962995577023509e-02 -1.135962995577023509e-02
1.731999999999999984e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.131101285578494167e-02 -1.131101285578494167e-02
1.733999999999999986e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.126279268035637604e-02 -1.126279268035637604e-02
1.735999999999999988e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.121496480696247515e-02 -1.121496480696247515e-02
1.737999999999999989e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.116752468090432410e-02 -1.116752468090432410e-02
1.739999999999999991e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.112046781414485243e-02 -1.112046781414485243e-02
1.741999999999999993e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.107378978416942439e-02 -1.107378978416942439e-02
1.743999999999999995e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.102748623286766740e-02 -1.102748623286766740e-02
1.745999999999999996e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.098155286543625077e-02 -1.098155286543625077e-02
1.747999999999999998e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.093598544930223307e-02 -1.093598544930223307e-02
1.750000000000000000e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.089077981306652704e-02 -1.089077981306652704e-02
1.752000000000000002e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.084593184546710568e-02 -1.084593184546710568e-02
1.754000000000000004e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.080143749436167193e-02 -1.080143749436167193e-02
1.756000000000000005e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.075729276572921084e-02 -1.075729276572921084e-02
1.758000000000000007e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.071349372269031486e-02 -1.071349372269031486e-02
1.760000000000000009e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.067003648454571511e-02 -1.067003648454571511e-02
1.762000000000000011e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.062691722583276183e-02 -1.062691722583276183e-02
1.764000000000000012e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.058413217539951393e-02 -1.058413217539951393e-02
1.766000000000000014e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.054167761549604926e-02 -1.054167761549604926e-02
1.768000000000000016e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.049954988088269182e-02 -1.049954988088269182e-02
1.770000000000000018e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.045774535795482296e-02 -1.045774535795482296e-02
1.772000000000000020e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.041626048388397119e-02 -1.041626048388397119e-02
1.774000000000000021e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.037509174577479557e-02 -1.037509174577479557e-02
1.776000000000000023e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.033423567983776659e-02 -1.033423567983776659e-02
1.778000000000000025e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.029368887057710048e-02 -1.029368887057710048e-02
1.780000000000000027e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.025344794999382206e-02 -1.025344794999382206e-02
1.782000000000000028e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.021350959680342174e-02 -1.021350959680342174e-02
1.784000000000000030e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.017387053566810168e-02 -1.017387053566810168e-02
1.786000000000000032e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.013452753644308348e-02 -1.013452753644308348e-02
1.788000000000000034e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.009547741343684926e-02 -1.009547741343684926e-02
1.790000000000000036e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.005671702468498123e-02 -1.005671702468498123e-02
1.792000000000000037e+00 0.000000000000000000e+00 -0.000000000000000000e+00 1.001824327123732733e-02 -1.001824327123732733e-02
1.794000000000000039e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.980053096458336992e-03 -9.980053096458336992e-03
1.796000000000000041e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.942143485340067255e-03 -9.942143485340067255e-03
1.798000000000000043e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.904511463827942591e-03 -9.904511463827942591e-03
1.800000000000000044e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.867154098158715039e-03 -9.867154098158715039e-03
1.802000000000000046e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.830068494210537910e-03 -9.830068494210537910e-03
1.804000000000000048e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.793251796864965719e-03 -9.793251796864965719e-03
1.806000000000000050e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.756701189380457065e-03 -9.756701189380457065e-03
1.808000000000000052e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.720413892777347506e-03 -9.720413892777347506e-03
1.810000000000000053e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.684387165233966296e-03 -9.684387165233966296e-03
1.812000000000000055e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.648618301493695759e-03 -9.648618301493695759e-03
1.814000000000000057e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.613104632282721759e-03 -9.613104632282721759e-03
1.816000000000000059e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.577843523738438850e-03 -9.577843523738438850e-03
1.818000000000000060e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.542832376847993139e-03 -9.542832376847993139e-03
1.820000000000000062e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.508068626897077380e-03 -9.508068626897077380e-03
1.822000000000000064e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.473549742928577544e-03 -9.473549742928577544e-03
1.824000000000000066e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.439273227210954673e-03 -9.439273227210954673e-03
1.826000000000000068e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.405236614716157295e-03 -9.405236614716157295e-03
1.828000000000000069e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.371437472606913496e-03 -9.371437472606913496e-03
1.830000000000000071e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.337873399733093854e-03 -9.337873399733093854e-03
1.832000000000000073e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.304542026137192084e-03 -9.304542026137192084e-03
1.834000000000000075e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.271441012568487974e-03 -9.271441012568487974e-03
1.836000000000000076e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.238568050005935978e-03 -9.238568050005935978e-03
1.838000000000000078e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.205920859189470687e-03 -9.205920859189470687e-03
1.840000000000000080e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.173497190159668468e-03 -9.173497190159668468e-03
1.842000000000000082e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.141294821805484236e-03 -9.141294821805484236e-03
1.844000000000000083e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.109311561420042544e-03 -9.109311561420042544e-03
1.846000000000000085e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.077545244264201979e-03 -9.077545244264201979e-03
1.848000000000000087e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.045993733137870293e-03 -9.045993733137870293e-03
1.850000000000000089e+00 0.000000000000000000e+00 -0.000000000000000000e+00 9.014654917958747626e-03 -9.014654917958747626e-03
1.852000000000000091e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.983526715348555056e-03 -8.983526715348555056e-03
1.854000000000000092e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.952607068226443171e-03 -8.952607068226443171e-03
1.856000000000000094e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.921893945409537299e-03 -8.921893945409537299e-03
1.858000000000000096e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.891385341220409480e-03 -8.891385341220409480e-03
1.860000000000000098e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.861079275101447703e-03 -8.861079275101447703e-03
1.862000000000000099e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.830973791235818826e-03 -8.830973791235818826e-03
1.864000000000000101e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.801066958175141411e-03 -8.801066958175141411e-03
1.866000000000000103e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.771356868473467738e-03 -8.771356868473467738e-03
1.868000000000000105e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.741841638327696451e-03 -8.741841638327696451e-03
1.870000000000000107e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.712519407224117440e-03 -8.712519407224117440e-03
1.872000000000000108e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.683388337591080308e-03 -8.683388337591080308e-03
1.874000000000000110e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.654446614457573031e-03 -8.654446614457573031e-03
1.875999999999999890e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.625692445117738583e-03 -8.625692445117738583e-03
1.877999999999999892e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.597124058801048491e-03 -8.597124058801048491e-03
1.879999999999999893e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.568739706348183632e-03 -8.568739706348183632e-03
1.881999999999999895e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.540537659892377675e-03 -8.540537659892377675e-03
1.883999999999999897e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.512516212546212754e-03 -8.512516212546212754e-03
1.885999999999999899e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.484673678093712992e-03 -8.484673678093712992e-03
1.887999999999999901e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.457008390687720256e-03 -8.457008390687720256e-03
1.889999999999999902e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.429518704552264180e-03 -8.429518704552264180e-03
1.891999999999999904e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.402202993690099930e-03 -8.402202993690099930e-03
1.893999999999999906e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.375059651595078911e-03 -8.375059651595078911e-03
1.895999999999999908e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.348087090969331589e-03 -8.348087090969331589e-03
1.897999999999999909e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.321283743445330103e-03 -8.321283743445330103e-03
1.899999999999999911e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.294648059312471552e-03 -8.294648059312471552e-03
1.901999999999999913e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.268178507248258313e-03 -8.268178507248258313e-03
1.903999999999999915e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.241873574054054546e-03 -8.241873574054054546e-03
1.905999999999999917e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.215731764395078907e-03 -8.215731764395078907e-03
1.907999999999999918e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.189751600544891916e-03 -8.189751600544891916e-03
1.909999999999999920e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.163931622133968613e-03 -8.163931622133968613e-03
1.911999999999999922e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.138270385902552501e-03 -8.138270385902552501e-03
1.913999999999999924e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.112766465457494150e-03 -8.112766465457494150e-03
1.915999999999999925e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.087418451033190694e-03 -8.087418451033190694e-03
1.917999999999999927e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.062224949256331305e-03 -8.062224949256331305e-03
1.919999999999999929e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.037184582914641204e-03 -8.037184582914641204e-03
1.921999999999999931e+00 0.000000000000000000e+00 -0.000000000000000000e+00 8.012295990729346659e-03 -8.012295990729346659e-03
1.923999999999999932e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.987557827131336677e-03 -7.987557827131336677e-03
1.925999999999999934e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.962968762041005774e-03 -7.962968762041005774e-03
1.927999999999999936e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.938527480651708448e-03 -7.938527480651708448e-03
1.929999999999999938e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.914232683216683092e-03 -7.914232683216683092e-03
1.931999999999999940e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.890083084839433214e-03 -7.890083084839433214e-03
1.933999999999999941e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.866077415267559020e-03 -7.866077415267559020e-03
1.935999999999999943e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.842214418689836403e-03 -7.842214418689836403e-03
1.937999999999999945e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.818492853536624862e-03 -7.818492853536624862e-03
1.939999999999999947e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.794911492283469051e-03 -7.794911492283469051e-03
1.941999999999999948e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.771469121257840174e-03 -7.771469121257840174e-03
1.943999999999999950e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.748164540448987739e-03 -7.748164540448987739e-03
1.945999999999999952e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.724996563320835757e-03 -7.724996563320835757e-03
1.947999999999999954e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.701964016627805415e-03 -7.701964016627805415e-03
1.949999999999999956e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.679065740233692594e-03 -7.679065740233692594e-03
1.951999999999999957e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.656300586933274116e-03 -7.656300586933274116e-03
1.953999999999999959e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.633667422276846533e-03 -7.633667422276846533e-03
1.955999999999999961e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.611165124397529201e-03 -7.611165124397529201e-03
1.957999999999999963e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.588792583841214544e-03 -7.588792583841214544e-03
1.959999999999999964e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.566548703399295604e-03 -7.566548703399295604e-03
1.961999999999999966e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.544432397943984410e-03 -7.544432397943984410e-03
1.963999999999999968e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.522442594266204666e-03 -7.522442594266204666e-03
1.965999999999999970e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.500578230916011072e-03 -7.500578230916011072e-03
1.967999999999999972e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.478838258045544807e-03 -7.478838258045544807e-03
1.969999999999999973e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.457221637254408085e-03 -7.457221637254408085e-03
1.971999999999999975e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.435727341437431762e-03 -7.435727341437431762e-03
1.973999999999999977e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.414354354634861144e-03 -7.414354354634861144e-03
1.975999999999999979e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.393101671884794342e-03 -7.393101671884794342e-03
1.977999999999999980e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.371968299077963360e-03 -7.371968299077963360e-03
1.979999999999999982e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.350953252814685333e-03 -7.350953252814685333e-03
1.981999999999999984e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.330055560264104458e-03 -7.330055560264104458e-03
1.983999999999999986e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.309274259025527742e-03 -7.309274259025527742e-03
1.985999999999999988e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.288608396991930888e-03 -7.288608396991930888e-03
1.987999999999999989e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.268057032215497273e-03 -7.268057032215497273e-03
1.989999999999999991e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.247619232775276768e-03 -7.247619232775276768e-03
1.991999999999999993e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.227294076646834271e-03 -7.227294076646834271e-03
1.993999999999999995e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.207080651573861095e-03 -7.207080651573861095e-03
1.995999999999999996e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.186978054941762194e-03 -7.186978054941762194e-03
1.997999999999999998e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.166985393653142050e-03 -7.166985393653142050e-03
2.000000000000000000e+00 0.000000000000000000e+00 -0.000000000000000000e+00 7.147101784005172737e-03 -7.147101784005172737e-03


==> data/beta_0020_fronts.txt <==
0.000000000000000000e+00 9.375000000000000000e-02 1.093750000000000000e-01
7.812500000000000000e-03 9.375000000000000000e-02 1.093750000000000000e-01
1.562500000000000000e-02 9.375000000000000000e-02 1.093750000000000000e-01
2.343750000000000000e-02 9.375000000000000000e-02 1.093750000000000000e-01
3.125000000000000000e-02 9.375000000000000000e-02 1.093750000000000000e-01
3.906250000000000000e-02 9.375000000000000000e-02 1.171875000000000000e-01
4.687500000000000000e-02 9.375000000000000000e-02 1.171875000000000000e-01
5.468750000000000000e-02 9.375000000000000000e-02 1.171875000000000000e-01
6.250000000000000000e-02 9.375000000000000000e-02 1.171875000000000000e-01
7.031250000000000000e-02 9.375000000000000000e-02 1.171875000000000000e-01
7.812500000000000000e-02 9.375000000000000000e-02 1.250000000000000000e-01
8.593750000000000000e-02 9.375000000000000000e-02 1.250000000000000000e-01
9.375000000000000000e-02 9.375000000000000000e-02 1.250000000000000000e-01
1.015625000000000000e-01 9.375000000000000000e-02 1.250000000000000000e-01
1.093750000000000000e-01 9.375000000000000000e-02 1.250000000000000000e-01
1.171875000000000000e-01 9.375000000000000000e-02 1.328125000000000000e-01
1.250000000000000000e-01 9.375000000000000000e-02 1.328125000000000000e-01
1.328125000000000000e-01 9.375000000000000000e-02 1.328125000000000000e-01
1.406250000000000000e-01 9.375000000000000000e-02 1.328125000000000000e-01
1.484375000000000000e-01 9.375000000000000000e-02 1.406250000000000000e-01
1.562500000000000000e-01 9.375000000000000000e-02 1.406250000000000000e-01
1.640625000000000000e-01 9.375000000000000000e-02 1.406250000000000000e-01
1.718750000000000000e-01 9.375000000000000000e-02 1.406250000000000000e-01
1.796875000000000000e-01 9.375000000000000000e-02 1.484375000000000000e-01
1.875000000000000000e-01 9.375000000000000000e-02 1.484375000000000000e-01
1.953125000000000000e-01 9.375000000000000000e-02 1.484375000000000000e-01
2.031250000000000000e-01 9.375000000000000000e-02 1.562500000000000000e-01
2.109375000000000000e-01 9.375000000000000000e-02 1.562500000000000000e-01
2.187500000000000000e-01 9.375000000000000000e-02 1.562500000000000000e-01
2.265625000000000000e-01 9.375000000000000000e-02 1.640625000000000000e-01
2.343750000000000000e-01 9.375000000000000000e-02 1.640625000000000000e-01
2.421875000000000000e-01 9.375000000000000000e-02 1.640625000000000000e-01
2.500000000000000000e-01 9.375000000000000000e-02 1.718750000000000000e-01
2.578125000000000000e-01 9.375000000000000000e-02 1.718750000000000000e-01
2.656250000000000000e-01 9.375000000000000000e-02 1.718750000000000000e-01
2.734375000000000000e-01 9.375000000000000000e-02 1.796875000000000000e-01
2.812500000000000000e-01 9.375000000000000000e-02 1.796875000000000000e-01
2.890625000000000000e-01 4.375000000000000000e-01 5.312500000000000000e-01
2.968750000000000000e-01 4.375000000000000000e-01 5.312500000000000000e-01
3.046875000000000000e-01 4.375000000000000000e-01 5.312500000000000000e-01
3.125000000000000000e-01 4.375000000000000000e-01 5.390625000000000000e-01
3.203125000000000000e-01 4.375000000000000000e-01 5.390625000000000000e-01
3.281250000000000000e-01 4.375000000000000000e-01 5.390625000000000000e-01
3.359375000000000000e-01 4.375000000000000000e-01 5.468750000000000000e-01
3.437500000000000000e-01 4.375000000000000000e-01 5.468750000000000000e-01
3.515625000000000000e-01 4.375000000000000000e-01 5.546875000000000000e-01
3.593750000000000000e-01 4.375000000000000000e-01 5.546875000000000000e-01
3.671875000000000000e-01 4.375000000000000000e-01 5.546875000000000000e-01
3.750000000000000000e-01 4.375000000000000000e-01 5.625000000000000000e-01
3.828125000000000000e-01 4.375000000000000000e-01 5.625000000000000000e-01
3.906250000000000000e-01 4.375000000000000000e-01 5.625000000000000000e-01
3.984375000000000000e-01 4.375000000000000000e-01 5.703125000000000000e-01
4.062500000000000000e-01 4.375000000000000000e-01 5.703125000000000000e-01
4.140625000000000000e-01 4.375000000000000000e-01 5.703125000000000000e-01
4.218750000000000000e-01 4.375000000000000000e-01 5.781250000000000000e-01
4.296875000000000000e-01 4.375000000000000000e-01 5.781250000000000000e-01
4.375000000000000000e-01 4.375000000000000000e-01 5.859375000000000000e-01
4.453125000000000000e-01 4.375000000000000000e-01 5.859375000000000000e-01
4.531250000000000000e-01 4.375000000000000000e-01 5.859375000000000000e-01
4.609375000000000000e-01 4.375000000000000000e-01 5.937500000000000000e-01
4.687500000000000000e-01 6.953125000000000000e-01 7.812500000000000000e-01
4.765625000000000000e-01 6.953125000000000000e-01 7.890625000000000000e-01
4.843750000000000000e-01 6.953125000000000000e-01 7.890625000000000000e-01
4.921875000000000000e-01 6.953125000000000000e-01 7.890625000000000000e-01
5.000000000000000000e-01 6.953125000000000000e-01 7.890625000000000000e-01
5.078125000000000000e-01 6.953125000000000000e-01 7.968750000000000000e-01
5.156250000000000000e-01 6.953125000000000000e-01 7.968750000000000000e-01
5.234375000000000000e-01 6.953125000000000000e-01 7.968750000000000000e-01
5.312500000000000000e-01 6.953125000000000000e-01 8.046875000000000000e-01
5.390625000000000000e-01 6.953125000000000000e-01 8.046875000000000000e-01
5.468750000000000000e-01 6.953125000000000000e-01 8.046875000000000000e-01
5.546875000000000000e-01 6.953125000000000000e-01 8.125000000000000000e-01
5.625000000000000000e-01 6.953125000000000000e-01 8.125000000000000000e-01
5.703125000000000000e-01 6.953125000000000000e-01 8.125000000000000000e-01
5.781250000000000000e-01 6.953125000000000000e-01 8.125000000000000000e-01
5.859375000000000000e-01 6.953125000000000000e-01 8.203125000000000000e-01
5.937500000000000000e-01 6.953125000000000000e-01 8.203125000000000000e-01
6.015625000000000000e-01 6.953125000000000000e-01 8.203125000000000000e-01
6.093750000000000000e-01 6.953125000000000000e-01 8.281250000000000000e-01
6.171875000000000000e-01 6.953125000000000000e-01 8.281250000000000000e-01
6.250000000000000000e-01 6.953125000000000000e-01 8.281250000000000000e-01
6.328125000000000000e-01 6.953125000000000000e-01 8.359375000000000000e-01
6.406250000000000000e-01 6.953125000000000000e-01 8.359375000000000000e-01
6.484375000000000000e-01 6.953125000000000000e-01 8.359375000000000000e-01
6.562500000000000000e-01 6.953125000000000000e-01 8.437500000000000000e-01
6.640625000000000000e-01 6.953125000000000000e-01 8.437500000000000000e-01
6.718750000000000000e-01 6.953125000000000000e-01 8.515625000000000000e-01
6.796875000000000000e-01 6.953125000000000000e-01 8.515625000000000000e-01
6.875000000000000000e-01 6.953125000000000000e-01 8.515625000000000000e-01
6.953125000000000000e-01 9.453125000000000000e-01 1.031250000000000000e+00
7.031250000000000000e-01 9.453125000000000000e-01 1.031250000000000000e+00
7.109375000000000000e-01 9.453125000000000000e-01 1.039062500000000000e+00
7.187500000000000000e-01 9.453125000000000000e-01 1.039062500000000000e+00
7.265625000000000000e-01 9.453125000000000000e-01 1.039062500000000000e+00
7.343750000000000000e-01 9.453125000000000000e-01 1.039062500000000000e+00
7.421875000000000000e-01 9.453125000000000000e-01 1.046875000000000000e+00
7.500000000000000000e-01 9.453125000000000000e-01 1.046875000000000000e+00
7.578125000000000000e-01 9.453125000000000000e-01 1.046875000000000000e+00
7.656250000000000000e-01 9.453125000000000000e-01 1.054687500000000000e+00
7.734375000000000000e-01 9.453125000000000000e-01 1.054687500000000000e+00
7.812500000000000000e-01 9.453125000000000000e-01 1.054687500000000000e+00
7.890625000000000000e-01 9.453125000000000000e-01 1.054687500000000000e+00
7.968750000000000000e-01 9.453125000000000000e-01 1.062500000000000000e+00
8.046875000000000000e-01 9.453125000000000000e-01 1.062500000000000000e+00
8.125000000000000000e-01 9.453125000000000000e-01 1.062500000000000000e+00
8.203125000000000000e-01 9.453125000000000000e-01 1.070312500000000000e+00
8.281250000000000000e-01 9.453125000000000000e-01 1.070312500000000000e+00
8.359375000000000000e-01 9.453125000000000000e-01 1.070312500000000000e+00
8.437500000000000000e-01 9.453125000000000000e-01 1.078125000000000000e+00
8.515625000000000000e-01 9.453125000000000000e-01 1.078125000000000000e+00
8.593750000000000000e-01 9.453125000000000000e-01 1.078125000000000000e+00
8.671875000000000000e-01 9.453125000000000000e-01 1.085937500000000000e+00
8.750000000000000000e-01 9.453125000000000000e-01 1.085937500000000000e+00
8.828125000000000000e-01 9.453125000000000000e-01 1.085937500000000000e+00
8.906250000000000000e-01 9.453125000000000000e-01 1.093750000000000000e+00
8.984375000000000000e-01 9.453125000000000000e-01 1.093750000000000000e+00
9.062500000000000000e-01 9.453125000000000000e-01 1.093750000000000000e+00
9.140625000000000000e-01 9.453125000000000000e-01 1.101562500000000000e+00
9.218750000000000000e-01 9.453125000000000000e-01 1.101562500000000000e+00
9.296875000000000000e-01 9.453125000000000000e-01 1.101562500000000000e+00
9.375000000000000000e-01 9.453125000000000000e-01 1.109375000000000000e+00
9.453125000000000000e-01 1.203125000000000000e+00 1.289062500000000000e+00
9.531250000000000000e-01 1.203125000000000000e+00 1.289062500000000000e+00
9.609375000000000000e-01 1.203125000000000000e+00 1.289062500000000000e+00
9.687500000000000000e-01 1.203125000000000000e+00 1.296875000000000000e+00
9.765625000000000000e-01 1.203125000000000000e+00 1.296875000000000000e+00
9.843750000000000000e-01 1.203125000000000000e+00 1.296875000000000000e+00
9.921875000000000000e-01 1.203125000000000000e+00 1.304687500000000000e+00
1.000000000000000000e+00 1.203125000000000000e+00 1.304687500000000000e+00
1.007812500000000000e+00 1.203125000000000000e+00 1.304687500000000000e+00
1.015625000000000000e+00 1.203125000000000000e+00 1.304687500000000000e+00
1.023437500000000000e+00 1.203125000000000000e+00 1.312500000000000000e+00
1.031250000000000000e+00 1.203125000000000000e+00 1.312500000000000000e+00
1.039062500000000000e+00 1.203125000000000000e+00 1.312500000000000000e+00
1.046875000000000000e+00 1.203125000000000000e+00 1.320312500000000000e+00
1.054687500000000000e+00 1.203125000000000000e+00 1.320312500000000000e+00
1.062500000000000000e+00 1.203125000000000000e+00 1.320312500000000000e+00
1.070312500000000000e+00 1.203125000000000000e+00 1.328125000000000000e+00
1.078125000000000000e+00 1.203125000000000000e+00 1.328125000000000000e+00
1.085937500000000000e+00 1.203125000000000000e+00 1.328125000000000000e+00
1.093750000000000000e+00 1.203125000000000000e+00 1.328125000000000000e+00
1.101562500000000000e+00 1.203125000000000000e+00 1.335937500000000000e+00
1.109375000000000000e+00 1.203125000000000000e+00 1.335937500000000000e+00
1.117187500000000000e+00 1.203125000000000000e+00 1.335937500000000000e+00
1.125000000000000000e+00 1.203125000000000000e+00 1.343750000000000000e+00
1.132812500000000000e+00 1.203125000000000000e+00 1.343750000000000000e+00
1.140625000000000000e+00 1.203125000000000000e+00 1.343750000000000000e+00
1.148437500000000000e+00 1.203125000000000000e+00 1.351562500000000000e+00
1.156250000000000000e+00 1.203125000000000000e+00 1.351562500000000000e+00
1.164062500000000000e+00 1.203125000000000000e+00 1.351562500000000000e+00
1.171875000000000000e+00 1.203125000000000000e+00 1.359375000000000000e+00
1.179687500000000000e+00 1.203125000000000000e+00 1.359375000000000000e+00
1.187500000000000000e+00 1.203125000000000000e+00 1.367187500000000000e+00
1.195312500000000000e+00 1.453125000000000000e+00 1.539062500000000000e+00
1.203125000000000000e+00 1.453125000000000000e+00 1.539062500000000000e+00
1.210937500000000000e+00 1.453125000000000000e+00 1.546875000000000000e+00
1.218750000000000000e+00 1.453125000000000000e+00 1.546875000000000000e+00
1.226562500000000000e+00 1.453125000000000000e+00 1.546875000000000000e+00
1.234375000000000000e+00 1.453125000000000000e+00 1.546875000000000000e+00
1.242187500000000000e+00 1.453125000000000000e+00 1.554687500000000000e+00
1.250000000000000000e+00 1.453125000000000000e+00 1.554687500000000000e+00
1.257812500000000000e+00 1.453125000000000000e+00 1.554687500000000000e+00
1.265625000000000000e+00 1.453125000000000000e+00 1.562500000000000000e+00
1.273437500000000000e+00 1.453125000000000000e+00 1.562500000000000000e+00
1.281250000000000000e+00 1.453125000000000000e+00 1.562500000000000000e+00
1.289062500000000000e+00 1.453125000000000000e+00 1.562500000000000000e+00
1.296875000000000000e+00 1.453125000000000000e+00 1.570312500000000000e+00
1.304687500000000000e+00 1.453125000000000000e+00 1.570312500000000000e+00
1.312500000000000000e+00 1.453125000000000000e+00 1.570312500000000000e+00
1.320312500000000000e+00 1.453125000000000000e+00 1.578125000000000000e+00
1.328125000000000000e+00 1.453125000000000000e+00 1.578125000000000000e+00
1.335937500000000000e+00 1.453125000000000000e+00 1.578125000000000000e+00
1.343750000000000000e+00 1.453125000000000000e+00 1.585937500000000000e+00
1.351562500000000000e+00 1.453125000000000000e+00 1.585937500000000000e+00
1.359375000000000000e+00 1.453125000000000000e+00 1.585937500000000000e+00
1.367187500000000000e+00 1.453125000000000000e+00 1.593750000000000000e+00
1.375000000000000000e+00 1.453125000000000000e+00 1.593750000000000000e+00
1.382812500000000000e+00 1.453125000000000000e+00 1.593750000000000000e+00
1.390625000000000000e+00 1.453125000000000000e+00 1.601562500000000000e+00
1.398437500000000000e+00 1.453125000000000000e+00 1.601562500000000000e+00
1.406250000000000000e+00 1.453125000000000000e+00 1.601562500000000000e+00
1.414062500000000000e+00 1.453125000000000000e+00 1.609375000000000000e+00
1.421875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.429687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.437500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.445312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.453125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.460937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.468750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.476562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.484375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.492187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.500000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.507812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.515625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.523437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.531250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.539062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.546875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.554687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.562500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.570312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.578125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.585937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.593750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.601562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.609375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.617187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.625000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.632812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.640625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.648437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.656250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.664062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.671875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.679687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.687500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.695312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.703125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.710937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.718750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.726562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.734375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.742187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.750000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.757812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.765625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.773437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.781250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.789062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.796875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.804687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.812500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.820312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.828125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.835937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.843750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.851562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.859375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.867187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.875000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.882812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.890625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.898437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.906250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.914062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.921875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.929687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.937500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.945312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.953125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.960937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.968750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.976562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.984375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.992187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.000000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.007812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.015625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.023437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.031250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.039062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.046875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.054687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.062500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.070312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.078125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.085937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.093750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.101562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.109375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.117187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.125000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.132812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.140625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.148437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.156250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.164062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.171875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.179687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.187500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.195312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.203125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.210937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.218750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.226562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.234375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.242187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.250000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.257812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.265625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.273437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.281250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.289062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.296875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.304687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.312500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.320312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.328125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.335937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.343750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.351562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.359375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.367187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.375000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.382812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.390625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.398437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.406250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.414062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.421875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.429687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.437500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.445312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.453125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.460937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.468750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.476562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.484375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.492187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.500000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00


==> data/beta_0040_fronts.txt <==
0.000000000000000000e+00 9.375000000000000000e-02 9.375000000000000000e-02
7.812500000000000000e-03 9.375000000000000000e-02 9.375000000000000000e-02
1.562500000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
2.343750000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
3.125000000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
3.906250000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
4.687500000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
5.468750000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
6.250000000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
7.031250000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
7.812500000000000000e-02 9.375000000000000000e-02 1.015625000000000000e-01
8.593750000000000000e-02 9.375000000000000000e-02 1.015625000000000000e-01
9.375000000000000000e-02 9.375000000000000000e-02 1.015625000000000000e-01
1.015625000000000000e-01 9.375000000000000000e-02 1.015625000000000000e-01
1.093750000000000000e-01 9.375000000000000000e-02 1.015625000000000000e-01
1.171875000000000000e-01 9.375000000000000000e-02 1.015625000000000000e-01
1.250000000000000000e-01 9.375000000000000000e-02 1.015625000000000000e-01
1.328125000000000000e-01 9.375000000000000000e-02 1.015625000000000000e-01
1.406250000000000000e-01 9.375000000000000000e-02 1.015625000000000000e-01
1.484375000000000000e-01 9.375000000000000000e-02 1.015625000000000000e-01
1.562500000000000000e-01 9.375000000000000000e-02 1.015625000000000000e-01
1.640625000000000000e-01 9.375000000000000000e-02 1.015625000000000000e-01
1.718750000000000000e-01 9.375000000000000000e-02 1.015625000000000000e-01
1.796875000000000000e-01 9.375000000000000000e-02 1.015625000000000000e-01
1.875000000000000000e-01 9.375000000000000000e-02 1.015625000000000000e-01
1.953125000000000000e-01 9.375000000000000000e-02 1.015625000000000000e-01
2.031250000000000000e-01 9.375000000000000000e-02 1.015625000000000000e-01
2.109375000000000000e-01 9.375000000000000000e-02 1.015625000000000000e-01
2.187500000000000000e-01 9.375000000000000000e-02 1.015625000000000000e-01
2.265625000000000000e-01 9.375000000000000000e-02 1.015625000000000000e-01
2.343750000000000000e-01 9.375000000000000000e-02 1.015625000000000000e-01
2.421875000000000000e-01 9.375000000000000000e-02 1.015625000000000000e-01
2.500000000000000000e-01 9.375000000000000000e-02 1.015625000000000000e-01
2.578125000000000000e-01 9.375000000000000000e-02 1.093750000000000000e-01
2.656250000000000000e-01 9.375000000000000000e-02 1.093750000000000000e-01
2.734375000000000000e-01 9.375000000000000000e-02 1.093750000000000000e-01
2.812500000000000000e-01 4.531250000000000000e-01 4.765625000000000000e-01
2.890625000000000000e-01 4.531250000000000000e-01 4.765625000000000000e-01
2.968750000000000000e-01 4.531250000000000000e-01 4.765625000000000000e-01
3.046875000000000000e-01 4.531250000000000000e-01 4.765625000000000000e-01
3.125000000000000000e-01 4.531250000000000000e-01 4.765625000000000000e-01
3.203125000000000000e-01 4.531250000000000000e-01 4.765625000000000000e-01
3.281250000000000000e-01 4.531250000000000000e-01 4.765625000000000000e-01
3.359375000000000000e-01 4.531250000000000000e-01 4.765625000000000000e-01
3.437500000000000000e-01 5.546875000000000000e-01 5.781250000000000000e-01
3.515625000000000000e-01 5.546875000000000000e-01 5.781250000000000000e-01
3.593750000000000000e-01 5.546875000000000000e-01 5.781250000000000000e-01
3.671875000000000000e-01 5.546875000000000000e-01 5.781250000000000000e-01
3.750000000000000000e-01 5.546875000000000000e-01 5.781250000000000000e-01
3.828125000000000000e-01 5.546875000000000000e-01 5.781250000000000000e-01
3.906250000000000000e-01 5.546875000000000000e-01 5.781250000000000000e-01
3.984375000000000000e-01 5.546875000000000000e-01 5.781250000000000000e-01
4.062500000000000000e-01 5.546875000000000000e-01 5.859375000000000000e-01
4.140625000000000000e-01 6.562500000000000000e-01 6.796875000000000000e-01
4.218750000000000000e-01 6.562500000000000000e-01 6.796875000000000000e-01
4.296875000000000000e-01 6.562500000000000000e-01 6.796875000000000000e-01
4.375000000000000000e-01 6.562500000000000000e-01 6.796875000000000000e-01
4.453125000000000000e-01 6.562500000000000000e-01 6.796875000000000000e-01
4.531250000000000000e-01 6.562500000000000000e-01 6.796875000000000000e-01
4.609375000000000000e-01 6.562500000000000000e-01 6.796875000000000000e-01
4.687500000000000000e-01 6.562500000000000000e-01 6.796875000000000000e-01
4.765625000000000000e-01 6.562500000000000000e-01 6.796875000000000000e-01
4.843750000000000000e-01 6.562500000000000000e-01 6.875000000000000000e-01
4.921875000000000000e-01 6.562500000000000000e-01 6.875000000000000000e-01
5.000000000000000000e-01 7.578125000000000000e-01 7.812500000000000000e-01
5.078125000000000000e-01 7.578125000000000000e-01 7.812500000000000000e-01
5.156250000000000000e-01 7.578125000000000000e-01 7.812500000000000000e-01
5.234375000000000000e-01 7.578125000000000000e-01 7.812500000000000000e-01
5.312500000000000000e-01 7.578125000000000000e-01 7.812500000000000000e-01
5.390625000000000000e-01 7.578125000000000000e-01 7.812500000000000000e-01
5.468750000000000000e-01 7.578125000000000000e-01 7.812500000000000000e-01
5.546875000000000000e-01 7.578125000000000000e-01 7.812500000000000000e-01
5.625000000000000000e-01 7.578125000000000000e-01 7.812500000000000000e-01
5.703125000000000000e-01 7.578125000000000000e-01 7.890625000000000000e-01
5.781250000000000000e-01 7.578125000000000000e-01 7.890625000000000000e-01
5.859375000000000000e-01 8.515625000000000000e-01 8.750000000000000000e-01
5.937500000000000000e-01 8.515625000000000000e-01 8.750000000000000000e-01
6.015625000000000000e-01 8.515625000000000000e-01 8.750000000000000000e-01
6.093750000000000000e-01 8.515625000000000000e-01 8.750000000000000000e-01
6.171875000000000000e-01 8.515625000000000000e-01 8.750000000000000000e-01
6.250000000000000000e-01 8.515625000000000000e-01 8.750000000000000000e-01
6.328125000000000000e-01 8.515625000000000000e-01 8.750000000000000000e-01
6.406250000000000000e-01 8.515625000000000000e-01 8.750000000000000000e-01
6.484375000000000000e-01 8.515625000000000000e-01 8.750000000000000000e-01
6.562500000000000000e-01 8.515625000000000000e-01 8.828125000000000000e-01
6.640625000000000000e-01 8.515625000000000000e-01 8.828125000000000000e-01
6.718750000000000000e-01 9.453125000000000000e-01 9.687500000000000000e-01
6.796875000000000000e-01 9.453125000000000000e-01 9.687500000000000000e-01
6.875000000000000000e-01 9.453125000000000000e-01 9.687500000000000000e-01
6.953125000000000000e-01 9.453125000000000000e-01 9.687500000000000000e-01
7.031250000000000000e-01 9.453125000000000000e-01 9.687500000000000000e-01
7.109375000000000000e-01 9.453125000000000000e-01 9.687500000000000000e-01
7.187500000000000000e-01 9.453125000000000000e-01 9.687500000000000000e-01
7.265625000000000000e-01 9.453125000000000000e-01 9.687500000000000000e-01
7.343750000000000000e-01 9.453125000000000000e-01 9.687500000000000000e-01
7.421875000000000000e-01 9.453125000000000000e-01 9.687500000000000000e-01
7.500000000000000000e-01 9.453125000000000000e-01 9.765625000000000000e-01
7.578125000000000000e-01 9.453125000000000000e-01 9.765625000000000000e-01
7.656250000000000000e-01 1.039062500000000000e+00 1.062500000000000000e+00
7.734375000000000000e-01 1.039062500000000000e+00 1.062500000000000000e+00
7.812500000000000000e-01 1.039062500000000000e+00 1.062500000000000000e+00
7.890625000000000000e-01 1.039062500000000000e+00 1.062500000000000000e+00
7.968750000000000000e-01 1.039062500000000000e+00 1.062500000000000000e+00
8.046875000000000000e-01 1.039062500000000000e+00 1.062500000000000000e+00
8.125000000000000000e-01 1.039062500000000000e+00 1.062500000000000000e+00
8.203125000000000000e-01 1.039062500000000000e+00 1.062500000000000000e+00
8.281250000000000000e-01 1.039062500000000000e+00 1.062500000000000000e+00
8.359375000000000000e-01 1.039062500000000000e+00 1.070312500000000000e+00
8.437500000000000000e-01 1.039062500000000000e+00 1.070312500000000000e+00
8.515625000000000000e-01 1.039062500000000000e+00 1.070312500000000000e+00
8.593750000000000000e-01 1.132812500000000000e+00 1.156250000000000000e+00
8.671875000000000000e-01 1.132812500000000000e+00 1.156250000000000000e+00
8.750000000000000000e-01 1.132812500000000000e+00 1.156250000000000000e+00
8.828125000000000000e-01 1.132812500000000000e+00 1.156250000000000000e+00
8.906250000000000000e-01 1.132812500000000000e+00 1.156250000000000000e+00
8.984375000000000000e-01 1.132812500000000000e+00 1.156250000000000000e+00
9.062500000000000000e-01 1.132812500000000000e+00 1.156250000000000000e+00
9.140625000000000000e-01 1.132812500000000000e+00 1.156250000000000000e+00
9.218750000000000000e-01 1.132812500000000000e+00 1.156250000000000000e+00
9.296875000000000000e-01 1.132812500000000000e+00 1.164062500000000000e+00
9.375000000000000000e-01 1.132812500000000000e+00 1.164062500000000000e+00
9.453125000000000000e-01 1.226562500000000000e+00 1.250000000000000000e+00
9.531250000000000000e-01 1.226562500000000000e+00 1.250000000000000000e+00
9.609375000000000000e-01 1.226562500000000000e+00 1.250000000000000000e+00
9.687500000000000000e-01 1.226562500000000000e+00 1.250000000000000000e+00
9.765625000000000000e-01 1.226562500000000000e+00 1.250000000000000000e+00
9.843750000000000000e-01 1.226562500000000000e+00 1.250000000000000000e+00
9.921875000000000000e-01 1.226562500000000000e+00 1.250000000000000000e+00
1.000000000000000000e+00 1.226562500000000000e+00 1.250000000000000000e+00
1.007812500000000000e+00 1.226562500000000000e+00 1.250000000000000000e+00
1.015625000000000000e+00 1.226562500000000000e+00 1.250000000000000000e+00
1.023437500000000000e+00 1.226562500000000000e+00 1.257812500000000000e+00
1.031250000000000000e+00 1.226562500000000000e+00 1.257812500000000000e+00
1.039062500000000000e+00 1.320312500000000000e+00 1.343750000000000000e+00
1.046875000000000000e+00 1.320312500000000000e+00 1.343750000000000000e+00
1.054687500000000000e+00 1.320312500000000000e+00 1.343750000000000000e+00
1.062500000000000000e+00 1.320312500000000000e+00 1.343750000000000000e+00
1.070312500000000000e+00 1.320312500000000000e+00 1.343750000000000000e+00
1.078125000000000000e+00 1.320312500000000000e+00 1.343750000000000000e+00
1.085937500000000000e+00 1.320312500000000000e+00 1.343750000000000000e+00
1.093750000000000000e+00 1.320312500000000000e+00 1.343750000000000000e+00
1.101562500000000000e+00 1.320312500000000000e+00 1.343750000000000000e+00
1.109375000000000000e+00 1.320312500000000000e+00 1.343750000000000000e+00
1.117187500000000000e+00 1.320312500000000000e+00 1.351562500000000000e+00
1.125000000000000000e+00 1.320312500000000000e+00 1.351562500000000000e+00
1.132812500000000000e+00 1.414062500000000000e+00 1.437500000000000000e+00
1.140625000000000000e+00 1.414062500000000000e+00 1.437500000000000000e+00
1.148437500000000000e+00 1.414062500000000000e+00 1.437500000000000000e+00
1.156250000000000000e+00 1.414062500000000000e+00 1.437500000000000000e+00
1.164062500000000000e+00 1.414062500000000000e+00 1.437500000000000000e+00
1.171875000000000000e+00 1.414062500000000000e+00 1.437500000000000000e+00
1.179687500000000000e+00 1.414062500000000000e+00 1.437500000000000000e+00
1.187500000000000000e+00 1.414062500000000000e+00 1.437500000000000000e+00
1.195312500000000000e+00 1.414062500000000000e+00 1.437500000000000000e+00
1.203125000000000000e+00 1.414062500000000000e+00 1.437500000000000000e+00
1.210937500000000000e+00 1.414062500000000000e+00 1.445312500000000000e+00
1.218750000000000000e+00 1.414062500000000000e+00 1.445312500000000000e+00
1.226562500000000000e+00 1.507812500000000000e+00 1.531250000000000000e+00
1.234375000000000000e+00 1.507812500000000000e+00 1.531250000000000000e+00
1.242187500000000000e+00 1.507812500000000000e+00 1.531250000000000000e+00
1.250000000000000000e+00 1.507812500000000000e+00 1.531250000000000000e+00
1.257812500000000000e+00 1.507812500000000000e+00 1.531250000000000000e+00
1.265625000000000000e+00 1.507812500000000000e+00 1.531250000000000000e+00
1.273437500000000000e+00 1.507812500000000000e+00 1.531250000000000000e+00
1.281250000000000000e+00 1.507812500000000000e+00 1.531250000000000000e+00
1.289062500000000000e+00 1.507812500000000000e+00 1.531250000000000000e+00
1.296875000000000000e+00 1.507812500000000000e+00 1.539062500000000000e+00
1.304687500000000000e+00 1.507812500000000000e+00 1.539062500000000000e+00
1.312500000000000000e+00 1.507812500000000000e+00 1.539062500000000000e+00
1.320312500000000000e+00 1.601562500000000000e+00 1.625000000000000000e+00
1.328125000000000000e+00 1.601562500000000000e+00 1.625000000000000000e+00
1.335937500000000000e+00 1.601562500000000000e+00 1.625000000000000000e+00
1.343750000000000000e+00 1.601562500000000000e+00 1.625000000000000000e+00
1.351562500000000000e+00 1.601562500000000000e+00 1.625000000000000000e+00
1.359375000000000000e+00 1.601562500000000000e+00 1.625000000000000000e+00
1.367187500000000000e+00 1.601562500000000000e+00 1.625000000000000000e+00
1.375000000000000000e+00 1.601562500000000000e+00 1.625000000000000000e+00
1.382812500000000000e+00 1.601562500000000000e+00 1.625000000000000000e+00
1.390625000000000000e+00 1.601562500000000000e+00 1.632812500000000000e+00
1.398437500000000000e+00 1.601562500000000000e+00 1.632812500000000000e+00
1.406250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.414062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.421875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.429687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.437500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.445312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.453125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.460937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.468750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.476562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.484375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.492187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.500000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.507812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.515625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.523437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.531250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.539062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.546875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.554687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.562500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.570312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.578125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.585937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.593750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.601562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.609375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.617187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.625000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.632812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.640625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.648437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.656250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.664062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.671875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.679687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.687500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.695312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.703125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.710937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.718750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.726562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.734375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.742187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.750000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.757812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.765625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.773437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.781250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.789062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.796875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.804687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.812500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.820312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.828125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.835937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.843750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.851562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.859375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.867187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.875000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.882812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.890625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.898437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.906250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.914062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.921875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.929687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.937500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.945312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.953125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.960937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.968750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.976562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.984375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.992187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.000000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.007812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.015625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.023437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.031250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.039062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.046875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.054687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.062500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.070312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.078125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.085937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.093750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.101562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.109375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.117187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.125000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.132812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.140625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.148437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.156250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.164062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.171875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.179687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.187500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.195312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.203125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.210937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.218750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.226562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.234375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.242187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.250000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.257812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.265625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.273437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.281250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.289062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.296875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.304687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.312500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.320312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.328125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.335937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.343750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.351562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.359375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.367187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.375000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.382812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.390625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.398437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.406250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.414062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.421875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.429687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.437500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.445312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.453125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.460937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.468750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.476562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.484375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.492187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.500000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00


==> data/beta_0080_fronts.txt <==
0.000000000000000000e+00 9.375000000000000000e-02 9.375000000000000000e-02
7.812500000000000000e-03 9.375000000000000000e-02 9.375000000000000000e-02
1.562500000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
2.343750000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
3.125000000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
3.906250000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
4.687500000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
5.468750000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
6.250000000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
7.031250000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
7.812500000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
8.593750000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
9.375000000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
1.015625000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.093750000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.171875000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.250000000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.328125000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.406250000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.484375000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.562500000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.640625000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.718750000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.796875000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.875000000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.953125000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
2.031250000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
2.109375000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
2.187500000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
2.265625000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
2.343750000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
2.421875000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
2.500000000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
2.578125000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
2.656250000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
2.734375000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
2.812500000000000000e-01 4.375000000000000000e-01 4.453125000000000000e-01
2.890625000000000000e-01 4.375000000000000000e-01 4.453125000000000000e-01
2.968750000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01
3.046875000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01
3.125000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01
3.203125000000000000e-01 5.000000000000000000e-01 5.078125000000000000e-01
3.281250000000000000e-01 5.000000000000000000e-01 5.078125000000000000e-01
3.359375000000000000e-01 5.312500000000000000e-01 5.390625000000000000e-01
3.437500000000000000e-01 5.312500000000000000e-01 5.390625000000000000e-01
3.515625000000000000e-01 5.312500000000000000e-01 5.390625000000000000e-01
3.593750000000000000e-01 5.703125000000000000e-01 5.781250000000000000e-01
3.671875000000000000e-01 5.703125000000000000e-01 5.781250000000000000e-01
3.750000000000000000e-01 5.703125000000000000e-01 5.781250000000000000e-01
3.828125000000000000e-01 6.015625000000000000e-01 6.093750000000000000e-01
3.906250000000000000e-01 6.015625000000000000e-01 6.093750000000000000e-01
3.984375000000000000e-01 6.015625000000000000e-01 6.093750000000000000e-01
4.062500000000000000e-01 6.328125000000000000e-01 6.406250000000000000e-01
4.140625000000000000e-01 6.328125000000000000e-01 6.406250000000000000e-01
4.218750000000000000e-01 6.328125000000000000e-01 6.406250000000000000e-01
4.296875000000000000e-01 6.640625000000000000e-01 6.718750000000000000e-01
4.375000000000000000e-01 6.640625000000000000e-01 6.718750000000000000e-01
4.453125000000000000e-01 6.640625000000000000e-01 6.718750000000000000e-01
4.531250000000000000e-01 6.640625000000000000e-01 6.718750000000000000e-01
4.609375000000000000e-01 7.031250000000000000e-01 7.109375000000000000e-01
4.687500000000000000e-01 7.031250000000000000e-01 7.109375000000000000e-01
4.765625000000000000e-01 7.031250000000000000e-01 7.109375000000000000e-01
4.843750000000000000e-01 7.031250000000000000e-01 7.109375000000000000e-01
4.921875000000000000e-01 7.343750000000000000e-01 7.421875000000000000e-01
5.000000000000000000e-01 7.343750000000000000e-01 7.421875000000000000e-01
5.078125000000000000e-01 7.343750000000000000e-01 7.421875000000000000e-01
5.156250000000000000e-01 7.656250000000000000e-01 7.734375000000000000e-01
5.234375000000000000e-01 7.656250000000000000e-01 7.734375000000000000e-01
5.312500000000000000e-01 7.656250000000000000e-01 7.734375000000000000e-01
5.390625000000000000e-01 7.656250000000000000e-01 7.734375000000000000e-01
5.468750000000000000e-01 7.968750000000000000e-01 8.046875000000000000e-01
5.546875000000000000e-01 7.968750000000000000e-01 8.046875000000000000e-01
5.625000000000000000e-01 7.968750000000000000e-01 8.046875000000000000e-01
5.703125000000000000e-01 7.968750000000000000e-01 8.046875000000000000e-01
5.781250000000000000e-01 8.359375000000000000e-01 8.437500000000000000e-01
5.859375000000000000e-01 8.359375000000000000e-01 8.437500000000000000e-01
5.937500000000000000e-01 8.359375000000000000e-01 8.437500000000000000e-01
6.015625000000000000e-01 8.359375000000000000e-01 8.437500000000000000e-01
6.093750000000000000e-01 8.750000000000000000e-01 8.750000000000000000e-01
6.171875000000000000e-01 8.750000000000000000e-01 8.828125000000000000e-01
6.250000000000000000e-01 8.750000000000000000e-01 8.828125000000000000e-01
6.328125000000000000e-01 8.750000000000000000e-01 8.828125000000000000e-01
6.406250000000000000e-01 8.750000000000000000e-01 8.828125000000000000e-01
6.484375000000000000e-01 9.062500000000000000e-01 9.140625000000000000e-01
6.562500000000000000e-01 9.062500000000000000e-01 9.140625000000000000e-01
6.640625000000000000e-01 9.062500000000000000e-01 9.140625000000000000e-01
6.718750000000000000e-01 9.062500000000000000e-01 9.140625000000000000e-01
6.796875000000000000e-01 9.375000000000000000e-01 9.453125000000000000e-01
6.875000000000000000e-01 9.375000000000000000e-01 9.453125000000000000e-01
6.953125000000000000e-01 9.375000000000000000e-01 9.453125000000000000e-01
7.031250000000000000e-01 9.687500000000000000e-01 9.765625000000000000e-01
7.109375000000000000e-01 9.687500000000000000e-01 9.765625000000000000e-01
7.187500000000000000e-01 9.687500000000000000e-01 9.765625000000000000e-01
7.265625000000000000e-01 9.687500000000000000e-01 9.765625000000000000e-01
7.343750000000000000e-01 1.000000000000000000e+00 1.007812500000000000e+00
7.421875000000000000e-01 1.000000000000000000e+00 1.007812500000000000e+00
7.500000000000000000e-01 1.000000000000000000e+00 1.007812500000000000e+00
7.578125000000000000e-01 1.000000000000000000e+00 1.007812500000000000e+00
7.656250000000000000e-01 1.031250000000000000e+00 1.039062500000000000e+00
7.734375000000000000e-01 1.031250000000000000e+00 1.039062500000000000e+00
7.812500000000000000e-01 1.031250000000000000e+00 1.039062500000000000e+00
7.890625000000000000e-01 1.031250000000000000e+00 1.039062500000000000e+00
7.968750000000000000e-01 1.062500000000000000e+00 1.070312500000000000e+00
8.046875000000000000e-01 1.062500000000000000e+00 1.070312500000000000e+00
8.125000000000000000e-01 1.062500000000000000e+00 1.070312500000000000e+00
8.203125000000000000e-01 1.062500000000000000e+00 1.070312500000000000e+00
8.281250000000000000e-01 1.093750000000000000e+00 1.101562500000000000e+00
8.359375000000000000e-01 1.093750000000000000e+00 1.101562500000000000e+00
8.437500000000000000e-01 1.093750000000000000e+00 1.101562500000000000e+00
8.515625000000000000e-01 1.093750000000000000e+00 1.101562500000000000e+00
8.593750000000000000e-01 1.125000000000000000e+00 1.132812500000000000e+00
8.671875000000000000e-01 1.125000000000000000e+00 1.132812500000000000e+00
8.750000000000000000e-01 1.125000000000000000e+00 1.132812500000000000e+00
8.828125000000000000e-01 1.125000000000000000e+00 1.132812500000000000e+00
8.906250000000000000e-01 1.156250000000000000e+00 1.164062500000000000e+00
8.984375000000000000e-01 1.156250000000000000e+00 1.164062500000000000e+00
9.062500000000000000e-01 1.156250000000000000e+00 1.164062500000000000e+00
9.140625000000000000e-01 1.156250000000000000e+00 1.164062500000000000e+00
9.218750000000000000e-01 1.187500000000000000e+00 1.195312500000000000e+00
9.296875000000000000e-01 1.187500000000000000e+00 1.195312500000000000e+00
9.375000000000000000e-01 1.187500000000000000e+00 1.195312500000000000e+00
9.453125000000000000e-01 1.187500000000000000e+00 1.195312500000000000e+00
9.531250000000000000e-01 1.218750000000000000e+00 1.226562500000000000e+00
9.609375000000000000e-01 1.218750000000000000e+00 1.226562500000000000e+00
9.687500000000000000e-01 1.218750000000000000e+00 1.226562500000000000e+00
9.765625000000000000e-01 1.218750000000000000e+00 1.226562500000000000e+00
9.843750000000000000e-01 1.250000000000000000e+00 1.257812500000000000e+00
9.921875000000000000e-01 1.250000000000000000e+00 1.257812500000000000e+00
1.000000000000000000e+00 1.250000000000000000e+00 1.257812500000000000e+00
1.007812500000000000e+00 1.250000000000000000e+00 1.257812500000000000e+00
1.015625000000000000e+00 1.281250000000000000e+00 1.289062500000000000e+00
1.023437500000000000e+00 1.281250000000000000e+00 1.289062500000000000e+00
1.031250000000000000e+00 1.281250000000000000e+00 1.289062500000000000e+00
1.039062500000000000e+00 1.281250000000000000e+00 1.289062500000000000e+00
1.046875000000000000e+00 1.312500000000000000e+00 1.320312500000000000e+00
1.054687500000000000e+00 1.312500000000000000e+00 1.320312500000000000e+00
1.062500000000000000e+00 1.312500000000000000e+00 1.320312500000000000e+00
1.070312500000000000e+00 1.312500000000000000e+00 1.320312500000000000e+00
1.078125000000000000e+00 1.375000000000000000e+00 1.375000000000000000e+00
1.085937500000000000e+00 1.375000000000000000e+00 1.375000000000000000e+00
1.093750000000000000e+00 1.375000000000000000e+00 1.375000000000000000e+00
1.101562500000000000e+00 1.375000000000000000e+00 1.375000000000000000e+00
1.109375000000000000e+00 1.375000000000000000e+00 1.382812500000000000e+00
1.117187500000000000e+00 1.375000000000000000e+00 1.382812500000000000e+00
1.125000000000000000e+00 1.375000000000000000e+00 1.382812500000000000e+00
1.132812500000000000e+00 1.406250000000000000e+00 1.414062500000000000e+00
1.140625000000000000e+00 1.406250000000000000e+00 1.414062500000000000e+00
1.148437500000000000e+00 1.406250000000000000e+00 1.414062500000000000e+00
1.156250000000000000e+00 1.406250000000000000e+00 1.414062500000000000e+00
1.164062500000000000e+00 1.437500000000000000e+00 1.445312500000000000e+00
1.171875000000000000e+00 1.437500000000000000e+00 1.445312500000000000e+00
1.179687500000000000e+00 1.437500000000000000e+00 1.445312500000000000e+00
1.187500000000000000e+00 1.437500000000000000e+00 1.445312500000000000e+00
1.195312500000000000e+00 1.468750000000000000e+00 1.476562500000000000e+00
1.203125000000000000e+00 1.468750000000000000e+00 1.476562500000000000e+00
1.210937500000000000e+00 1.468750000000000000e+00 1.476562500000000000e+00
1.218750000000000000e+00 1.468750000000000000e+00 1.476562500000000000e+00
1.226562500000000000e+00 1.500000000000000000e+00 1.507812500000000000e+00
1.234375000000000000e+00 1.500000000000000000e+00 1.507812500000000000e+00
1.242187500000000000e+00 1.500000000000000000e+00 1.507812500000000000e+00
1.250000000000000000e+00 1.500000000000000000e+00 1.507812500000000000e+00
1.257812500000000000e+00 1.531250000000000000e+00 1.539062500000000000e+00
1.265625000000000000e+00 1.531250000000000000e+00 1.539062500000000000e+00
1.273437500000000000e+00 1.531250000000000000e+00 1.539062500000000000e+00
1.281250000000000000e+00 1.531250000000000000e+00 1.539062500000000000e+00
1.289062500000000000e+00 1.562500000000000000e+00 1.570312500000000000e+00
1.296875000000000000e+00 1.562500000000000000e+00 1.570312500000000000e+00
1.304687500000000000e+00 1.562500000000000000e+00 1.570312500000000000e+00
1.312500000000000000e+00 1.562500000000000000e+00 1.570312500000000000e+00
1.320312500000000000e+00 1.593750000000000000e+00 1.601562500000000000e+00
1.328125000000000000e+00 1.593750000000000000e+00 1.601562500000000000e+00
1.335937500000000000e+00 1.593750000000000000e+00 1.601562500000000000e+00
1.343750000000000000e+00 1.593750000000000000e+00 1.601562500000000000e+00
1.351562500000000000e+00 1.625000000000000000e+00 1.632812500000000000e+00
1.359375000000000000e+00 1.625000000000000000e+00 1.632812500000000000e+00
1.367187500000000000e+00 1.625000000000000000e+00 1.632812500000000000e+00
1.375000000000000000e+00 1.656250000000000000e+00 1.664062500000000000e+00
1.382812500000000000e+00 1.656250000000000000e+00 1.664062500000000000e+00
1.390625000000000000e+00 1.656250000000000000e+00 1.664062500000000000e+00
1.398437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.406250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.414062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.421875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.429687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.437500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.445312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.453125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.460937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.468750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.476562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.484375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.492187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.500000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.507812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.515625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.523437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.531250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.539062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.546875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.554687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.562500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.570312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.578125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.585937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.593750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.601562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.609375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.617187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.625000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.632812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.640625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.648437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.656250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.664062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.671875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.679687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.687500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.695312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.703125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.710937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.718750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.726562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.734375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.742187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.750000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.757812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.765625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.773437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.781250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.789062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.796875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.804687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.812500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.820312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.828125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.835937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.843750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.851562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.859375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.867187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.875000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.882812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.890625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.898437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.906250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.914062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.921875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.929687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.937500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.945312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.953125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.960937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.968750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.976562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.984375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.992187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.000000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.007812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.015625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.023437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.031250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.039062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.046875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.054687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.062500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.070312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.078125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.085937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.093750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.101562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.109375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.117187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.125000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.132812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.140625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.148437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.156250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.164062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.171875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.179687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.187500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.195312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.203125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.210937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.218750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.226562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.234375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.242187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.250000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.257812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.265625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.273437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.281250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.289062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.296875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.304687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.312500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.320312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.328125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.335937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.343750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.351562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.359375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.367187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.375000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.382812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.390625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.398437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.406250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.414062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.421875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.429687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.437500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.445312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.453125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.460937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.468750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.476562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.484375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.492187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.500000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00


==> data/beta_0160_fronts.txt <==
0.000000000000000000e+00 9.375000000000000000e-02 9.375000000000000000e-02
7.812500000000000000e-03 9.375000000000000000e-02 9.375000000000000000e-02
1.562500000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
2.343750000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
3.125000000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
3.906250000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
4.687500000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
5.468750000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
6.250000000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
7.031250000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
7.812500000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
8.593750000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
9.375000000000000000e-02 9.375000000000000000e-02 9.375000000000000000e-02
1.015625000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.093750000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.171875000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.250000000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.328125000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.406250000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.484375000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.562500000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.640625000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.718750000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.796875000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.875000000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
1.953125000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
2.031250000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
2.109375000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
2.187500000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
2.265625000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
2.343750000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
2.421875000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
2.500000000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
2.578125000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
2.656250000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
2.734375000000000000e-01 9.375000000000000000e-02 9.375000000000000000e-02
2.812500000000000000e-01 4.609375000000000000e-01 4.609375000000000000e-01
2.890625000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01
2.968750000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01
3.046875000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01
3.125000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01
3.203125000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01
3.281250000000000000e-01 5.390625000000000000e-01 5.390625000000000000e-01
3.359375000000000000e-01 5.546875000000000000e-01 5.546875000000000000e-01
3.437500000000000000e-01 5.625000000000000000e-01 5.625000000000000000e-01
3.515625000000000000e-01 5.781250000000000000e-01 5.781250000000000000e-01
3.593750000000000000e-01 5.859375000000000000e-01 5.859375000000000000e-01
3.671875000000000000e-01 6.015625000000000000e-01 6.015625000000000000e-01
3.750000000000000000e-01 6.093750000000000000e-01 6.093750000000000000e-01
3.828125000000000000e-01 6.250000000000000000e-01 6.250000000000000000e-01
3.906250000000000000e-01 6.328125000000000000e-01 6.328125000000000000e-01
3.984375000000000000e-01 6.406250000000000000e-01 6.406250000000000000e-01
4.062500000000000000e-01 6.484375000000000000e-01 6.484375000000000000e-01
4.140625000000000000e-01 6.640625000000000000e-01 6.640625000000000000e-01
4.218750000000000000e-01 6.718750000000000000e-01 6.718750000000000000e-01
4.296875000000000000e-01 6.796875000000000000e-01 6.796875000000000000e-01
4.375000000000000000e-01 6.875000000000000000e-01 6.875000000000000000e-01
4.453125000000000000e-01 7.031250000000000000e-01 7.031250000000000000e-01
4.531250000000000000e-01 7.109375000000000000e-01 7.109375000000000000e-01
4.609375000000000000e-01 7.187500000000000000e-01 7.187500000000000000e-01
4.687500000000000000e-01 7.265625000000000000e-01 7.265625000000000000e-01
4.765625000000000000e-01 7.343750000000000000e-01 7.343750000000000000e-01
4.843750000000000000e-01 7.500000000000000000e-01 7.500000000000000000e-01
4.921875000000000000e-01 7.578125000000000000e-01 7.578125000000000000e-01
5.000000000000000000e-01 7.656250000000000000e-01 7.656250000000000000e-01
5.078125000000000000e-01 7.734375000000000000e-01 7.734375000000000000e-01
5.156250000000000000e-01 7.812500000000000000e-01 7.812500000000000000e-01
5.234375000000000000e-01 7.890625000000000000e-01 7.890625000000000000e-01
5.312500000000000000e-01 7.968750000000000000e-01 7.968750000000000000e-01
5.390625000000000000e-01 8.046875000000000000e-01 8.046875000000000000e-01
5.468750000000000000e-01 8.203125000000000000e-01 8.203125000000000000e-01
5.546875000000000000e-01 8.281250000000000000e-01 8.281250000000000000e-01
5.625000000000000000e-01 8.359375000000000000e-01 8.359375000000000000e-01
5.703125000000000000e-01 8.437500000000000000e-01 8.437500000000000000e-01
5.781250000000000000e-01 8.750000000000000000e-01 8.750000000000000000e-01
5.859375000000000000e-01 8.750000000000000000e-01 8.750000000000000000e-01
5.937500000000000000e-01 8.750000000000000000e-01 8.750000000000000000e-01
6.015625000000000000e-01 8.750000000000000000e-01 8.750000000000000000e-01
6.093750000000000000e-01 8.750000000000000000e-01 8.750000000000000000e-01
6.171875000000000000e-01 8.750000000000000000e-01 8.750000000000000000e-01
6.250000000000000000e-01 8.750000000000000000e-01 8.750000000000000000e-01
6.328125000000000000e-01 9.140625000000000000e-01 9.140625000000000000e-01
6.406250000000000000e-01 9.218750000000000000e-01 9.218750000000000000e-01
6.484375000000000000e-01 9.296875000000000000e-01 9.296875000000000000e-01
6.562500000000000000e-01 9.375000000000000000e-01 9.375000000000000000e-01
6.640625000000000000e-01 9.453125000000000000e-01 9.453125000000000000e-01
6.718750000000000000e-01 9.531250000000000000e-01 9.531250000000000000e-01
6.796875000000000000e-01 9.609375000000000000e-01 9.609375000000000000e-01
6.875000000000000000e-01 9.687500000000000000e-01 9.687500000000000000e-01
6.953125000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
7.031250000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
7.109375000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
7.187500000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
7.265625000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
7.343750000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
7.421875000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
7.500000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
7.578125000000000000e-01 1.039062500000000000e+00 1.039062500000000000e+00
7.656250000000000000e-01 1.046875000000000000e+00 1.046875000000000000e+00
7.734375000000000000e-01 1.054687500000000000e+00 1.054687500000000000e+00
7.812500000000000000e-01 1.062500000000000000e+00 1.062500000000000000e+00
7.890625000000000000e-01 1.070312500000000000e+00 1.070312500000000000e+00
7.968750000000000000e-01 1.078125000000000000e+00 1.078125000000000000e+00
8.046875000000000000e-01 1.085937500000000000e+00 1.085937500000000000e+00
8.125000000000000000e-01 1.093750000000000000e+00 1.093750000000000000e+00
8.203125000000000000e-01 1.101562500000000000e+00 1.101562500000000000e+00
8.281250000000000000e-01 1.109375000000000000e+00 1.109375000000000000e+00
8.359375000000000000e-01 1.117187500000000000e+00 1.117187500000000000e+00
8.437500000000000000e-01 1.125000000000000000e+00 1.125000000000000000e+00
8.515625000000000000e-01 1.132812500000000000e+00 1.132812500000000000e+00
8.593750000000000000e-01 1.140625000000000000e+00 1.140625000000000000e+00
8.671875000000000000e-01 1.156250000000000000e+00 1.156250000000000000e+00
8.750000000000000000e-01 1.164062500000000000e+00 1.164062500000000000e+00
8.828125000000000000e-01 1.171875000000000000e+00 1.171875000000000000e+00
8.906250000000000000e-01 1.179687500000000000e+00 1.179687500000000000e+00
8.984375000000000000e-01 1.187500000000000000e+00 1.187500000000000000e+00
9.062500000000000000e-01 1.195312500000000000e+00 1.195312500000000000e+00
9.140625000000000000e-01 1.203125000000000000e+00 1.203125000000000000e+00
9.218750000000000000e-01 1.210937500000000000e+00 1.210937500000000000e+00
9.296875000000000000e-01 1.218750000000000000e+00 1.218750000000000000e+00
9.375000000000000000e-01 1.226562500000000000e+00 1.226562500000000000e+00
9.453125000000000000e-01 1.234375000000000000e+00 1.234375000000000000e+00
9.531250000000000000e-01 1.242187500000000000e+00 1.242187500000000000e+00
9.609375000000000000e-01 1.250000000000000000e+00 1.250000000000000000e+00
9.687500000000000000e-01 1.257812500000000000e+00 1.257812500000000000e+00
9.765625000000000000e-01 1.265625000000000000e+00 1.265625000000000000e+00
9.843750000000000000e-01 1.273437500000000000e+00 1.273437500000000000e+00
9.921875000000000000e-01 1.281250000000000000e+00 1.281250000000000000e+00
1.000000000000000000e+00 1.289062500000000000e+00 1.289062500000000000e+00
1.007812500000000000e+00 1.296875000000000000e+00 1.296875000000000000e+00
1.015625000000000000e+00 1.304687500000000000e+00 1.304687500000000000e+00
1.023437500000000000e+00 1.312500000000000000e+00 1.312500000000000000e+00
1.031250000000000000e+00 1.320312500000000000e+00 1.320312500000000000e+00
1.039062500000000000e+00 1.328125000000000000e+00 1.328125000000000000e+00
1.046875000000000000e+00 1.335937500000000000e+00 1.335937500000000000e+00
1.054687500000000000e+00 1.343750000000000000e+00 1.343750000000000000e+00
1.062500000000000000e+00 1.375000000000000000e+00 1.375000000000000000e+00
1.070312500000000000e+00 1.375000000000000000e+00 1.375000000000000000e+00
1.078125000000000000e+00 1.375000000000000000e+00 1.375000000000000000e+00
1.085937500000000000e+00 1.375000000000000000e+00 1.375000000000000000e+00
1.093750000000000000e+00 1.375000000000000000e+00 1.375000000000000000e+00
1.101562500000000000e+00 1.375000000000000000e+00 1.375000000000000000e+00
1.109375000000000000e+00 1.375000000000000000e+00 1.375000000000000000e+00
1.117187500000000000e+00 1.375000000000000000e+00 1.375000000000000000e+00
1.125000000000000000e+00 1.414062500000000000e+00 1.414062500000000000e+00
1.132812500000000000e+00 1.421875000000000000e+00 1.421875000000000000e+00
1.140625000000000000e+00 1.429687500000000000e+00 1.429687500000000000e+00
1.148437500000000000e+00 1.437500000000000000e+00 1.437500000000000000e+00
1.156250000000000000e+00 1.445312500000000000e+00 1.445312500000000000e+00
1.164062500000000000e+00 1.453125000000000000e+00 1.453125000000000000e+00
1.171875000000000000e+00 1.460937500000000000e+00 1.460937500000000000e+00
1.179687500000000000e+00 1.468750000000000000e+00 1.468750000000000000e+00
1.187500000000000000e+00 1.500000000000000000e+00 1.500000000000000000e+00
1.195312500000000000e+00 1.500000000000000000e+00 1.500000000000000000e+00
1.203125000000000000e+00 1.500000000000000000e+00 1.500000000000000000e+00
1.210937500000000000e+00 1.500000000000000000e+00 1.500000000000000000e+00
1.218750000000000000e+00 1.500000000000000000e+00 1.500000000000000000e+00
1.226562500000000000e+00 1.500000000000000000e+00 1.500000000000000000e+00
1.234375000000000000e+00 1.500000000000000000e+00 1.500000000000000000e+00
1.242187500000000000e+00 1.500000000000000000e+00 1.500000000000000000e+00
1.250000000000000000e+00 1.539062500000000000e+00 1.539062500000000000e+00
1.257812500000000000e+00 1.546875000000000000e+00 1.546875000000000000e+00
1.265625000000000000e+00 1.554687500000000000e+00 1.554687500000000000e+00
1.273437500000000000e+00 1.562500000000000000e+00 1.562500000000000000e+00
1.281250000000000000e+00 1.570312500000000000e+00 1.570312500000000000e+00
1.289062500000000000e+00 1.578125000000000000e+00 1.578125000000000000e+00
1.296875000000000000e+00 1.585937500000000000e+00 1.585937500000000000e+00
1.304687500000000000e+00 1.593750000000000000e+00 1.593750000000000000e+00
1.312500000000000000e+00 1.601562500000000000e+00 1.601562500000000000e+00
1.320312500000000000e+00 1.609375000000000000e+00 1.609375000000000000e+00
1.328125000000000000e+00 1.625000000000000000e+00 1.625000000000000000e+00
1.335937500000000000e+00 1.632812500000000000e+00 1.632812500000000000e+00
1.343750000000000000e+00 1.640625000000000000e+00 1.640625000000000000e+00
1.351562500000000000e+00 1.648437500000000000e+00 1.648437500000000000e+00
1.359375000000000000e+00 1.656250000000000000e+00 1.656250000000000000e+00
1.367187500000000000e+00 1.664062500000000000e+00 1.664062500000000000e+00
1.375000000000000000e+00 1.671875000000000000e+00 1.671875000000000000e+00
1.382812500000000000e+00 1.679687500000000000e+00 1.679687500000000000e+00
1.390625000000000000e+00 1.687500000000000000e+00 1.687500000000000000e+00
1.398437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.406250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.414062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.421875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.429687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.437500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.445312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.453125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.460937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.468750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.476562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.484375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.492187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.500000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.507812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.515625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.523437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.531250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.539062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.546875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.554687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.562500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.570312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.578125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.585937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.593750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.601562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.609375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.617187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.625000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.632812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.640625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.648437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.656250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.664062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.671875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.679687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.687500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.695312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.703125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.710937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.718750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.726562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.734375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.742187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.750000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.757812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.765625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.773437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.781250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.789062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.796875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.804687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.812500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.820312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.828125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.835937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.843750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.851562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.859375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.867187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.875000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.882812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.890625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.898437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.906250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.914062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.921875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.929687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.937500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.945312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.953125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.960937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.968750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.976562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.984375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
1.992187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.000000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.007812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.015625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.023437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.031250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.039062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.046875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.054687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.062500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.070312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.078125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.085937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.093750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.101562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.109375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.117187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.125000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.132812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.140625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.148437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.156250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.164062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.171875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.179687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.187500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.195312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.203125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.210937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.218750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.226562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.234375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.242187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.250000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.257812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.265625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.273437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.281250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.289062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.296875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.304687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.312500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.320312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.328125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.335937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.343750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.351562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.359375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.367187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.375000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.382812500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.390625000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.398437500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.406250000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.414062500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.421875000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.429687500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.437500000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.445312500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.453125000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.460937500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.468750000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.476562500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.484375000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.492187500000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00
2.500000000000000000e+00 2.000000000000000000e+00 2.007812500000000000e+00

